Ground-Assisted Federated Learning in LEO Satellite Constellations

In Low Earth Orbit (LEO) mega constellations, there are relevant use cases, such as inference based on satellite imaging, in which a large number of satellites collaboratively train a machine learning model without sharing their local datasets. To address this problem, we propose a new set of algorithms based on Federated learning (FL), including a novel asynchronous FL procedure based on FedAvg that exhibits better robustness against heterogeneous scenarios than the state-of-the-art. Extensive numerical evaluations based on MNIST and CIFAR-10 datasets highlight the fast convergence speed and excellent asymptotic test accuracy of the proposed method.

==> CSV_data/Bremen_IID.dat <==
time,Fedavg,FedAsync,FedSat
0.18583333333333332,0.1037,0.1037,0.1037
0.2783333333333333,0.1037,0.1037,0.1037
0.6163888888888889,0.1037,0.1037,0.1037
1.1144444444444443,0.1037,0.1037,0.1037
1.3552777777777778,0.1037,0.1037,0.1037
1.7597222222222222,0.1037,0.1024,0.2762
1.876111111111111,0.1037,0.1024,0.2762
2.256388888888889,0.1037,0.1126,0.203
2.709722222222222,0.1037,0.1005,0.2103
2.8941666666666666,0.1037,0.1005,0.1885
3.508611111111111,0.1037,0.1005,0.1707
4.3869444444444445,0.1037,0.1085,0.1931
4.616666666666666,0.1037,0.1085,0.1931
5.142222222222222,0.1037,0.1085,0.2665
5.5275,0.1037,0.1085,0.2665
5.6625,0.1037,0.1085,0.348
6.104722222222223,0.1037,0.1085,0.348
6.163611111111111,0.1037,0.1147,0.3083
6.6258333333333335,0.1037,0.1147,0.3288
7.112222222222222,0.1037,0.1139,0.287
7.306666666666667,0.1037,0.1139,0.2957
7.826388888888889,0.1037,0.1331,0.3494
8.179722222222223,0.1037,0.1317,0.3293
8.911388888888888,0.1037,0.1317,0.3235
9.456944444444444,0.1037,0.1317,0.339
9.945555555555556,0.1037,0.1317,0.3573
9.995555555555555,0.1037,0.1317,0.334
10.370555555555555,0.1037,0.1317,0.3793
10.571666666666667,0.1037,0.1317,0.3793
11.102222222222222,0.1037,0.1317,0.3699
11.517777777777777,0.1037,0.1709,0.3927
11.626388888888888,0.1037,0.1709,0.3904
11.995833333333334,0.1037,0.2254,0.4292
12.195277777777777,0.1814,0.2085,0.396
12.653333333333334,0.1814,0.2085,0.3936
13.255,0.1814,0.2085,0.4051
14.136388888888888,0.1814,0.2085,0.4052
14.891388888888889,0.1814,0.2085,0.4071
14.984166666666667,0.1814,0.2085,0.4199
15.410277777777777,0.1814,0.2085,0.4141
15.838611111111112,0.1814,0.2085,0.4192
15.925277777777778,0.1814,0.2085,0.4305
16.38388888888889,0.1814,0.2085,0.4314
16.586388888888887,0.1814,0.2662,0.4573
17.052777777777777,0.1814,0.2662,0.4555
17.540277777777778,0.1814,0.3312,0.4555
17.925,0.1814,0.395,0.4638
18.664722222222224,0.1814,0.395,0.4627
19.203333333333333,0.1814,0.395,0.4648
19.401666666666667,0.1814,0.395,0.506
19.718333333333334,0.1814,0.395,0.5055
20.12527777777778,0.1814,0.395,0.5024
20.334722222222222,0.1814,0.395,0.5397
20.849166666666665,0.1814,0.395,0.5463
20.983888888888888,0.1814,0.4533,0.5529
21.378055555555555,0.1814,0.4533,0.5558
21.736666666666668,0.1814,0.4761,0.5645
21.934444444444445,0.1814,0.5016,0.5686
22.411944444444444,0.1814,0.5016,0.5718
23.000833333333333,0.1814,0.5016,0.5744
23.829444444444444,0.1814,0.5016,0.5757
23.886944444444445,0.1814,0.5016,0.5771
24.64027777777778,0.1814,0.5016,0.5782
24.746666666666666,0.1814,0.5016,0.5786
25.157777777777778,0.1814,0.5016,0.5803
25.386111111111113,0.1814,0.5152,0.5889
25.575277777777778,0.1814,0.5152,0.5916
26.142777777777777,0.1814,0.5152,0.5903
26.335555555555555,0.1814,0.5435,0.6
26.79888888888889,0.1814,0.5435,0.6
27.671388888888888,0.1814,0.5572,0.6045
28.4175,0.1814,0.5572,0.6065
28.95,0.1814,0.5572,0.6114
29.161666666666665,0.1814,0.5572,0.6104
29.444166666666668,0.1814,0.5572,0.6137
29.79277777777778,0.1814,0.5572,0.6143
29.88111111111111,0.1814,0.5572,0.6179
30.595833333333335,0.1814,0.5572,0.6156
30.739722222222223,0.1814,0.5748,0.6143
31.13138888888889,0.1814,0.5748,0.6188
31.426666666666666,0.1814,0.5792,0.6279
31.47833333333333,0.1814,0.5983,0.6323
32.17027777777778,0.1814,0.5983,0.632
32.746944444444445,0.1814,0.5983,0.6304
33.58694444444444,0.1814,0.5983,0.6333
33.638333333333335,0.1814,0.5983,0.6378
34.20305555555556,0.4217,0.5983,0.6404
34.388333333333335,0.4217,0.5983,0.6394
34.90611111111111,0.4217,0.5983,0.6437
35.14666666666667,0.4217,0.6064,0.6481
35.31,0.4217,0.6064,0.6461
35.81361111111111,0.4217,0.6046,0.6445
35.901944444444446,0.4217,0.6046,0.6433
36.54527777777778,0.4217,0.6046,0.6487
36.774166666666666,0.4217,0.6234,0.6497
37.41833333333334,0.4217,0.6312,0.6567
38.169444444444444,0.4217,0.6312,0.658
38.61833333333333,0.4217,0.6312,0.6583
38.69694444444445,0.4217,0.6312,0.6543
39.172777777777775,0.4217,0.6312,0.6533
39.55555555555556,0.4217,0.6312,0.6551
39.6375,0.4217,0.6312,0.653
40.208888888888886,0.4217,0.6266,0.6538
40.3425,0.4217,0.6266,0.6566
40.88805555555555,0.4217,0.6266,0.657
41.16,0.4217,0.6275,0.6629
41.22083333333333,0.4217,0.6387,0.6665
41.926944444444445,0.4217,0.6387,0.6665
42.49305555555556,0.4217,0.6387,0.6704
43.04,0.4217,0.6387,0.6731
43.119166666666665,0.4217,0.6387,0.6749
43.39083333333333,0.4217,0.6387,0.6753
43.96611111111111,0.4217,0.6387,0.6772
44.13611111111111,0.4217,0.6387,0.6796
44.60944444444444,0.4217,0.6503,0.6822
44.65472222222222,0.4217,0.6503,0.6824
45.0475,0.4217,0.6548,0.6826
45.55916666666667,0.4217,0.6567,0.683
45.66138888888889,0.4217,0.6567,0.6808
46.291111111111114,0.4217,0.6567,0.6807
47.166111111111114,0.4217,0.6579,0.6798
47.47638888888889,0.4217,0.6579,0.6804
47.92027777777778,0.4217,0.6579,0.6841
48.37972222222222,0.4217,0.6579,0.6865
48.443888888888885,0.4217,0.6579,0.6896
48.90361111111111,0.4217,0.6579,0.6899
49.01416666666667,0.4217,0.6664,0.6915
49.39472222222222,0.4217,0.6664,0.6932
49.9625,0.4217,0.6627,0.6934
50.08888888888889,0.4217,0.6627,0.692
50.65027777777778,0.4217,0.6627,0.6941
50.66222222222222,0.4217,0.6717,0.6955
50.964444444444446,0.4217,0.6672,0.6947
51.683055555555555,0.4217,0.6672,0.6948
52.23916666666667,0.4217,0.6672,0.6951
52.79888888888889,0.4217,0.6672,0.6933
52.8125,0.4217,0.6672,0.6951
53.14388888888889,0.4217,0.6672,0.6926
53.42333333333333,0.5016,0.6672,0.6953
53.88361111111111,0.5016,0.6672,0.695
54.36833333333333,0.5016,0.6718,0.6948
54.40416666666667,0.5016,0.6718,0.7008
54.785833333333336,0.5016,0.6888,0.7062
55.04222222222222,0.5016,0.6893,0.7096
55.420833333333334,0.5016,0.6893,0.7125
56.03722222222222,0.5016,0.6893,0.713
56.915,0.5016,0.6962,0.7141
57.67055555555555,0.5016,0.6962,0.7132
57.83638888888889,0.5016,0.6962,0.7167
58.19083333333333,0.5016,0.6962,0.7174
58.635555555555555,0.5016,0.6962,0.7174
58.776666666666664,0.5016,0.6962,0.7197
59.15222222222222,0.5016,0.6962,0.7195
59.43472222222222,0.5016,0.7008,0.721
59.835277777777776,0.5016,0.7008,0.7216
60.3875,0.5016,0.7,0.7234
60.70861111111111,0.5016,0.7074,0.7236
61.43833333333333,0.5016,0.7074,0.7257
61.98583333333333,0.5016,0.7074,0.7279
62.255,0.5016,0.7074,0.7323
62.528333333333336,0.5016,0.7074,0.7299
62.897777777777776,0.5016,0.7074,0.7278
63.18611111111111,0.5016,0.7074,0.73
63.630833333333335,0.5016,0.7074,0.7277
63.833333333333336,0.5016,0.7077,0.7293
64.15472222222222,0.5016,0.7077,0.731
64.52555555555556,0.5016,0.7085,0.7339
64.78333333333333,0.5016,0.7149,0.7359
65.17972222222222,0.5016,0.7149,0.7384
65.78333333333333,0.5016,0.7149,0.7385
66.66444444444444,0.5016,0.7149,0.7371
66.68277777777777,0.5016,0.7149,0.7402
67.41972222222222,0.5016,0.7149,0.7411
67.59833333333333,0.5016,0.7149,0.7424
67.93833333333333,0.5016,0.7149,0.7424
68.23638888888888,0.5016,0.718,0.7463
68.36888888888889,0.5016,0.718,0.7451
68.91083333333333,0.5016,0.718,0.7448
69.18527777777778,0.5016,0.7277,0.7452
69.5813888888889,0.5016,0.7277,0.7487
70.45388888888888,0.5016,0.73,0.7511
71.19222222222223,0.5016,0.73,0.7508
71.73222222222222,0.5016,0.73,0.7488
72.01472222222222,0.5016,0.73,0.7507
72.25083333333333,0.5016,0.73,0.7501
72.6438888888889,0.5704,0.73,0.7522
72.6525,0.5704,0.73,0.751
73.37777777777778,0.5704,0.73,0.752
73.59027777777777,0.5704,0.7251,0.7535
73.90583333333333,0.5704,0.7251,0.7519
74.26611111111112,0.5704,0.7321,0.7557
74.27222222222223,0.5704,0.7388,0.7585
74.93861111111111,0.5704,0.7388,0.7546
75.52944444444445,0.5704,0.7388,0.7586
76.41527777777777,0.5704,0.7388,0.7583
76.44666666666667,0.5704,0.7388,0.7613
77.05527777777777,0.5704,0.7388,0.765
77.1686111111111,0.5704,0.7388,0.7639
77.68611111111112,0.5704,0.7388,0.7618
77.9975,0.5704,0.7463,0.7635
78.10388888888889,0.5704,0.7463,0.7653
78.6613888888889,0.5704,0.7433,0.7658
78.66972222222222,0.5704,0.7433,0.7654
79.3275,0.5704,0.7433,0.7651
79.6175,0.5704,0.7431,0.7619
80.19972222222222,0.5704,0.7474,0.7636
80.94527777777778,0.5704,0.7474,0.7664
81.4713888888889,0.5704,0.7474,0.7655
81.4786111111111,0.5704,0.7474,0.767
81.97611111111111,0.5704,0.7474,0.7691
82.40666666666667,0.5704,0.7474,0.7699
82.40805555555555,0.5704,0.7474,0.7718
83.05777777777777,0.5704,0.755,0.7758
83.12472222222222,0.5704,0.755,0.7752
83.6588888888889,0.5704,0.755,0.7769
84.0075,0.5704,0.7551,0.777
84.00888888888889,0.5704,0.7609,0.7796
84.69666666666667,0.5704,0.7609,0.7799
85.27555555555556,0.5704,0.7609,0.78
85.895,0.5704,0.7609,0.7818
86.1661111111111,0.5704,0.7609,0.7814
86.81777777777778,0.5704,0.7609,0.7809
86.91666666666667,0.5704,0.7609,0.7822
87.43472222222222,0.5704,0.7609,0.784
87.45916666666666,0.5704,0.7647,0.7848
87.84027777777777,0.5704,0.7647,0.7838
88.40861111111111,0.5704,0.7682,0.7843
88.42861111111111,0.5704,0.7682,0.7829
89.0736111111111,0.5704,0.7682,0.7839
89.94666666666667,0.5704,0.7645,0.7815
90.69722222222222,0.5704,0.7645,0.7828
91.22527777777778,0.5704,0.7645,0.7829
91.23194444444445,0.5704,0.7645,0.7798
91.70416666666667,0.5704,0.7645,0.7825
91.86472222222223,0.608,0.7645,0.7826
92.16444444444444,0.608,0.7645,0.7858
92.8125,0.608,0.77,0.7855
92.8711111111111,0.608,0.77,0.7875
93.41444444444444,0.608,0.77,0.7886
93.505,0.608,0.7715,0.7894
93.75,0.608,0.771,0.7882
94.45388888888888,0.608,0.771,0.7901
95.02166666666666,0.608,0.771,0.7877
95.6536111111111,0.608,0.771,0.7835
95.91833333333334,0.608,0.771,0.7873
96.27583333333334,0.608,0.771,0.7867
96.66472222222222,0.608,0.771,0.7866
97.18305555555555,0.608,0.771,0.7894
97.21888888888888,0.608,0.7797,0.792
97.57833333333333,0.608,0.7797,0.7889
97.88944444444445,0.608,0.7783,0.7917
98.18805555555555,0.608,0.7783,0.7904
98.81972222222223,0.608,0.7783,0.7904
99.695,0.608,0.7809,0.7949
100.44805555555556,0.608,0.7809,0.7949
100.68888888888888,0.608,0.7809,0.7972
100.97222222222223,0.608,0.7809,0.7966
101.43416666666667,0.608,0.7809,0.7963
101.62722222222222,0.608,0.7809,0.7946
101.92166666666667,0.608,0.7809,0.796
102.28333333333333,0.608,0.7821,0.7966
102.6175,0.608,0.7821,0.7944
103.17583333333333,0.608,0.7821,0.7955
103.23472222222222,0.608,0.7827,0.7965
103.49333333333334,0.608,0.7866,0.798
104.21055555555556,0.608,0.7866,0.7978
104.76805555555555,0.608,0.7866,0.7998
105.10888888888888,0.608,0.7866,0.7982
105.34694444444445,0.608,0.7866,0.8012
105.67138888888888,0.608,0.7866,0.8029
106.03805555555556,0.608,0.7866,0.8014
106.41222222222223,0.608,0.7866,0.8017
106.68277777777777,0.608,0.7894,0.8038
106.93222222222222,0.608,0.7894,0.8048
107.31583333333333,0.608,0.7873,0.808
107.6325,0.608,0.7918,0.8077
107.94722222222222,0.608,0.7918,0.8072
108.56583333333333,0.608,0.7918,0.8088
109.44305555555556,0.608,0.7944,0.8048
109.54,0.6451,0.7944,0.8062
110.19833333333334,0.6451,0.7944,0.8073
110.45055555555555,0.6451,0.7944,0.8054
110.71972222222222,0.6451,0.7944,0.8087
111.08666666666667,0.6451,0.7969,0.81
111.16638888888889,0.6451,0.7969,0.8095
111.67916666666666,0.6451,0.7969,0.81
112.03527777777778,0.6451,0.797,0.8083
112.3638888888889,0.6451,0.797,0.8093
112.74833333333333,0.6451,0.7994,0.811
112.96333333333334,0.6451,0.7994,0.8111
113.2375,0.6451,0.7954,0.8134
113.96555555555555,0.6451,0.7954,0.8144
114.51416666666667,0.6451,0.7954,0.81
114.86805555555556,0.6451,0.7954,0.8116
115.06138888888889,0.6451,0.7954,0.813
115.42527777777778,0.6451,0.7954,0.8141
115.49472222222222,0.6451,0.7954,0.8125
116.15944444444445,0.6451,0.7954,
116.44055555555556,0.6451,0.7991,
116.68222222222222,0.6451,0.7991,
117.055,0.6451,0.7949,
117.11833333333334,0.6451,0.7972,
117.7063888888889,0.6451,0.7972,
118.31194444444445,0.6451,0.7972,
119.1925,0.6451,0.7964,


==> CSV_data/Bremen_NIID_MNIST_stale.dat <==
time,FedAsync,FedAsync s(t),FedSat,FedAvg
0.18583333333333332,0.0803867403314917,0.0803867403314917,0.0803867403314917,0.0803867403314917
0.2783333333333333,0.0803867403314917,0.0803867403314917,0.0803867403314917,0.0803867403314917
0.6163888888888889,0.0803867403314917,0.0803867403314917,0.0803867403314917,0.0803867403314917
1.1144444444444443,0.0803867403314917,0.0803867403314917,0.0803867403314917,0.0803867403314917
1.3552777777777778,0.0803867403314917,0.0803867403314917,0.0803867403314917,0.0803867403314917
1.7597222222222222,0.4719613259668508,0.4719613259668508,0.4799723756906077,0.0803867403314917
1.876111111111111,0.4719613259668508,0.4719613259668508,0.4799723756906077,0.0803867403314917
2.256388888888889,0.6930939226519337,0.6930939226519337,0.8540055248618784,0.0803867403314917
2.709722222222222,0.6704419889502763,0.6704419889502763,0.7542817679558012,0.0803867403314917
2.8941666666666666,0.7223756906077348,0.6704419889502763,0.8569060773480663,0.0803867403314917
3.508611111111111,0.5342541436464089,0.6704419889502763,0.8034530386740332,0.0803867403314917
4.3869444444444445,0.530939226519337,0.7524861878453039,0.8162983425414365,0.0803867403314917
4.616666666666666,0.530939226519337,0.7524861878453039,0.8162983425414365,0.0803867403314917
5.142222222222222,0.5468232044198895,0.7524861878453039,0.8220994475138121,0.0803867403314917
5.5275,0.5468232044198895,0.7524861878453039,0.8220994475138121,0.0803867403314917
5.6625,0.5176795580110497,0.7524861878453039,0.8262430939226519,0.0803867403314917
6.104722222222223,0.5176795580110497,0.7524861878453039,0.8262430939226519,0.0803867403314917
6.163611111111111,0.8034530386740332,0.7251381215469613,0.8603591160220995,0.0803867403314917
6.6258333333333335,0.6883977900552486,0.7251381215469613,0.8607734806629834,0.0803867403314917
7.112222222222222,0.787292817679558,0.556353591160221,0.8437845303867403,0.0803867403314917
7.306666666666667,0.7259668508287292,0.556353591160221,0.8441988950276244,0.0803867403314917
7.826388888888889,0.8261049723756906,0.5738950276243094,0.849585635359116,0.0803867403314917
8.179722222222223,0.7263812154696132,0.794889502762431,0.861878453038674,0.0803867403314917
8.911388888888888,0.6477900552486188,0.794889502762431,0.8624309392265194,0.0803867403314917
9.456944444444444,0.6270718232044199,0.794889502762431,0.8624309392265194,0.0803867403314917
9.945555555555556,0.8149171270718232,0.794889502762431,0.86353591160221,0.0803867403314917
9.995555555555555,0.711878453038674,0.794889502762431,0.8520718232044199,0.0803867403314917
10.370555555555555,0.6440607734806629,0.794889502762431,0.8538674033149172,0.0803867403314917
10.571666666666667,0.6440607734806629,0.794889502762431,0.8538674033149172,0.0803867403314917
11.102222222222222,0.6005524861878453,0.794889502762431,0.8535911602209945,0.0803867403314917
11.517777777777777,0.8287292817679558,0.7966850828729282,0.8516574585635359,0.0803867403314917
11.626388888888888,0.7277624309392265,0.7966850828729282,0.8517955801104973,0.0803867403314917
11.995833333333334,0.6580110497237569,0.794889502762431,0.8526243093922652,0.0803867403314917
12.195277777777777,0.8121546961325967,0.7493093922651933,0.8646408839779005,0.8549723756906077
12.653333333333334,0.7386740331491712,0.7493093922651933,0.8642265193370166,0.8549723756906077
13.255,0.6406077348066298,0.7493093922651933,0.8642265193370166,0.8549723756906077
14.136388888888888,0.605524861878453,0.7493093922651933,0.863950276243094,0.8549723756906077
14.891388888888889,0.6136740331491712,0.7493093922651933,0.8643646408839779,0.8549723756906077
14.984166666666667,0.8294198895027625,0.7493093922651933,0.8646408839779005,0.8549723756906077
15.410277777777777,0.7359116022099448,0.7493093922651933,0.8649171270718232,0.8549723756906077
15.838611111111112,0.6172651933701657,0.7493093922651933,0.8656077348066298,0.8549723756906077
15.925277777777778,0.830110497237569,0.7493093922651933,0.8656077348066298,0.8549723756906077
16.38388888888889,0.7252762430939227,0.7493093922651933,0.8650552486187846,0.8549723756906077
16.586388888888887,0.8397790055248618,0.6816298342541437,0.8653314917127072,0.8549723756906077
17.052777777777777,0.7457182320441988,0.6816298342541437,0.8653314917127072,0.8549723756906077
17.540277777777778,0.8386740331491712,0.6509668508287293,0.8653314917127072,0.8549723756906077
17.925,0.7450276243093923,0.8197513812154696,0.8656077348066298,0.8549723756906077
18.664722222222224,0.6906077348066298,0.8197513812154696,0.8654696132596685,0.8549723756906077
19.203333333333333,0.6705801104972375,0.8197513812154696,0.8656077348066298,0.8549723756906077
19.401666666666667,0.8359116022099448,0.8197513812154696,0.8649171270718232,0.8549723756906077
19.718333333333334,0.763121546961326,0.8197513812154696,0.8651933701657458,0.8549723756906077
20.12527777777778,0.708011049723757,0.8197513812154696,0.8654696132596685,0.8549723756906077
20.334722222222222,0.836878453038674,0.8197513812154696,0.8664364640883978,0.8549723756906077
20.849166666666665,0.7588397790055249,0.8197513812154696,0.8665745856353592,0.8549723756906077
20.983888888888888,0.8411602209944752,0.7946132596685083,0.8667127071823204,0.8549723756906077
21.378055555555555,0.7625690607734806,0.7946132596685083,0.8665745856353592,0.8549723756906077
21.736666666666668,0.717817679558011,0.8252762430939227,0.8667127071823204,0.8549723756906077
21.934444444444445,0.8395027624309392,0.81353591160221,0.8664364640883978,0.8549723756906077
22.411944444444444,0.7632596685082873,0.81353591160221,0.8667127071823204,0.8549723756906077
23.000833333333333,0.7219613259668508,0.81353591160221,0.8668508287292818,0.8549723756906077
23.829444444444444,0.8401933701657458,0.81353591160221,0.8664364640883978,0.8549723756906077
23.886944444444445,0.7657458563535912,0.81353591160221,0.8665745856353592,0.8549723756906077
24.64027777777778,0.7273480662983426,0.81353591160221,0.8667127071823204,0.8549723756906077
24.746666666666666,0.8432320441988951,0.81353591160221,0.8667127071823204,0.8549723756906077
25.157777777777778,0.769889502762431,0.81353591160221,0.8664364640883978,0.8549723756906077
25.386111111111113,0.844060773480663,0.7841160220994475,0.8660220994475138,0.8549723756906077
25.575277777777778,0.7765193370165746,0.7841160220994475,0.8660220994475138,0.8549723756906077
26.142777777777777,0.7366022099447513,0.7841160220994475,0.8661602209944751,0.8549723756906077
26.335555555555555,0.8429558011049724,0.7599447513812154,0.8654696132596685,0.8549723756906077
26.79888888888889,0.7712707182320442,0.7599447513812154,0.8657458563535911,0.8549723756906077
27.671388888888888,0.7401933701657458,0.825828729281768,0.8667127071823204,0.8549723756906077
28.4175,0.6968232044198895,0.825828729281768,0.8664364640883978,0.8549723756906077
28.95,0.6972375690607735,0.825828729281768,0.8669889502762431,0.8549723756906077
29.161666666666665,0.8335635359116023,0.825828729281768,0.8671270718232044,0.8549723756906077
29.444166666666668,0.7740331491712708,0.825828729281768,0.8667127071823204,0.8549723756906077
29.79277777777778,0.8426795580110498,0.825828729281768,0.8664364640883978,0.8549723756906077
29.88111111111111,0.7828729281767955,0.825828729281768,0.8667127071823204,0.8549723756906077
30.595833333333335,0.7183701657458563,0.825828729281768,0.8667127071823204,0.8549723756906077
30.739722222222223,0.8319060773480663,0.806353591160221,0.8668508287292818,0.8549723756906077
31.13138888888889,0.7607734806629834,0.806353591160221,0.8669889502762431,0.8549723756906077
31.426666666666666,0.8411602209944752,0.7907458563535912,0.8669889502762431,0.8549723756906077
31.47833333333333,0.7904696132596685,0.8320441988950277,0.8667127071823204,0.8549723756906077
32.17027777777778,0.7544198895027624,0.8320441988950277,0.8665745856353592,0.8549723756906077
32.746944444444445,0.7055248618784531,0.8320441988950277,0.8664364640883978,0.8549723756906077
33.58694444444444,0.8331491712707182,0.8320441988950277,0.8662983425414365,0.8549723756906077
33.638333333333335,0.7878453038674034,0.8320441988950277,0.8660220994475138,0.8549723756906077
34.20305555555556,0.842817679558011,0.8320441988950277,0.8661602209944751,0.8624309392265194
34.388333333333335,0.7892265193370166,0.8320441988950277,0.8660220994475138,0.8624309392265194
34.90611111111111,0.730110497237569,0.8320441988950277,0.8657458563535911,0.8624309392265194
35.14666666666667,0.8310773480662983,0.8226519337016575,0.8654696132596685,0.8624309392265194
35.31,0.7795580110497238,0.8226519337016575,0.8657458563535911,0.8624309392265194
35.81361111111111,0.8403314917127072,0.8104972375690608,0.8664364640883978,0.8624309392265194
35.901944444444446,0.8006906077348066,0.8104972375690608,0.8664364640883978,0.8624309392265194
36.54527777777778,0.7629834254143646,0.8104972375690608,0.8664364640883978,0.8624309392265194
36.774166666666666,0.8343922651933702,0.7947513812154696,0.8665745856353592,0.8624309392265194
37.41833333333334,0.7890883977900552,0.8285911602209944,0.8667127071823204,0.8624309392265194
38.169444444444444,0.7638121546961326,0.8285911602209944,0.8669889502762431,0.8624309392265194
38.61833333333333,0.8411602209944752,0.8285911602209944,0.8669889502762431,0.8624309392265194
38.69694444444445,0.7885359116022099,0.8285911602209944,0.8675414364640884,0.8624309392265194
39.172777777777775,0.7484806629834254,0.8285911602209944,0.8676795580110497,0.8624309392265194
39.55555555555556,0.8345303867403315,0.8285911602209944,0.8675414364640884,0.8624309392265194
39.6375,0.7925414364640884,0.8285911602209944,0.8675414364640884,0.8624309392265194
40.208888888888886,0.8429558011049724,0.8194751381215469,0.8672651933701657,0.8624309392265194
40.3425,0.7955801104972375,0.8194751381215469,0.8672651933701657,0.8624309392265194
40.88805555555555,0.7632596685082873,0.8194751381215469,0.8676795580110497,0.8624309392265194
41.16,0.8337016574585635,0.8103591160220994,0.8676795580110497,0.8624309392265194
41.22083333333333,0.7806629834254144,0.8306629834254143,0.867817679558011,0.8624309392265194
41.926944444444445,0.7585635359116022,0.8306629834254143,0.867817679558011,0.8624309392265194
42.49305555555556,0.7483425414364641,0.8306629834254143,0.8675414364640884,0.8624309392265194
43.04,0.8320441988950277,0.8306629834254143,0.8675414364640884,0.8624309392265194
43.119166666666665,0.7707182320441989,0.8306629834254143,0.8676795580110497,0.8624309392265194
43.39083333333333,0.7493093922651933,0.8306629834254143,0.8674033149171271,0.8624309392265194
43.96611111111111,0.8352209944751381,0.8306629834254143,0.8674033149171271,0.8624309392265194
44.13611111111111,0.7823204419889502,0.8306629834254143,0.8676795580110497,0.8624309392265194
44.60944444444444,0.8375690607734807,0.8273480662983426,0.8672651933701657,0.8624309392265194
44.65472222222222,0.7853591160220994,0.8273480662983426,0.8669889502762431,0.8624309392265194
45.0475,0.7546961325966851,0.830939226519337,0.8667127071823204,0.8624309392265194
45.55916666666667,0.831353591160221,0.8259668508287292,0.8669889502762431,0.8624309392265194
45.66138888888889,0.7779005524861878,0.8259668508287292,0.8669889502762431,0.8624309392265194
46.291111111111114,0.7562154696132597,0.8259668508287292,0.8671270718232044,0.8624309392265194
47.166111111111114,0.7265193370165746,0.8267955801104973,0.8674033149171271,0.8624309392265194
47.47638888888889,0.8266574585635359,0.8267955801104973,0.8674033149171271,0.8624309392265194
47.92027777777778,0.7830110497237569,0.8267955801104973,0.8674033149171271,0.8624309392265194
48.37972222222222,0.8419889502762431,0.8267955801104973,0.8674033149171271,0.8624309392265194
48.443888888888885,0.7917127071823205,0.8267955801104973,0.8674033149171271,0.8624309392265194
48.90361111111111,0.757182320441989,0.8267955801104973,0.8674033149171271,0.8624309392265194
49.01416666666667,0.8262430939226519,0.8308011049723757,0.8675414364640884,0.8624309392265194
49.39472222222222,0.7709944751381216,0.8308011049723757,0.8675414364640884,0.8624309392265194
49.9625,0.8378453038674033,0.8290055248618785,0.8676795580110497,0.8624309392265194
50.08888888888889,0.7987569060773481,0.8290055248618785,0.8679558011049724,0.8624309392265194
50.65027777777778,0.7676795580110497,0.8290055248618785,0.8680939226519337,0.8624309392265194
50.66222222222222,0.8316298342541436,0.8205801104972376,0.8680939226519337,0.8624309392265194
50.964444444444446,0.7806629834254144,0.8296961325966851,0.867817679558011,0.8624309392265194
51.683055555555555,0.7542817679558012,0.8296961325966851,0.8679558011049724,0.8624309392265194
52.23916666666667,0.7488950276243094,0.8296961325966851,0.8680939226519337,0.8624309392265194
52.79888888888889,0.8290055248618785,0.8296961325966851,0.8679558011049724,0.8624309392265194
52.8125,0.7910220994475138,0.8296961325966851,0.8679558011049724,0.8624309392265194
53.14388888888889,0.762707182320442,0.8296961325966851,0.868232044198895,0.8624309392265194
53.42333333333333,0.830110497237569,0.8296961325966851,0.8679558011049724,0.8654696132596685
53.88361111111111,0.7814917127071823,0.8296961325966851,0.868232044198895,0.8654696132596685
54.36833333333333,0.8350828729281768,0.8316298342541436,0.868232044198895,0.8654696132596685
54.40416666666667,0.7849447513812154,0.8316298342541436,0.8683701657458563,0.8654696132596685
54.785833333333336,0.7638121546961326,0.8269337016574586,0.868232044198895,0.8654696132596685
55.04222222222222,0.8281767955801105,0.830939226519337,0.8683701657458563,0.8654696132596685
55.420833333333334,0.7828729281767955,0.830939226519337,0.8685082872928177,0.8654696132596685
56.03722222222222,0.7603591160220995,0.830939226519337,0.8685082872928177,0.8654696132596685
56.915,0.7367403314917127,0.8232044198895028,0.8685082872928177,0.8654696132596685
57.67055555555555,0.7350828729281768,0.8232044198895028,0.8685082872928177,0.8654696132596685
57.83638888888889,0.8226519337016575,0.8232044198895028,0.8685082872928177,0.8654696132596685
58.19083333333333,0.7762430939226519,0.8232044198895028,0.8687845303867403,0.8654696132596685
58.635555555555555,0.7508287292817679,0.8232044198895028,0.8689226519337017,0.8654696132596685
58.776666666666664,0.8256906077348066,0.8232044198895028,0.869060773480663,0.8654696132596685
59.15222222222222,0.7729281767955801,0.8232044198895028,0.8691988950276243,0.8654696132596685
59.43472222222222,0.8294198895027625,0.8312154696132596,0.869060773480663,0.8654696132596685
59.835277777777776,0.7759668508287293,0.8312154696132596,0.869060773480663,0.8654696132596685
60.3875,0.8305248618784531,0.8316298342541436,0.8687845303867403,0.8654696132596685
60.70861111111111,0.7819060773480663,0.8251381215469613,0.8689226519337017,0.8654696132596685
61.43833333333333,0.7569060773480663,0.8251381215469613,0.8689226519337017,0.8654696132596685
61.98583333333333,0.7433701657458563,0.8251381215469613,0.8689226519337017,0.8654696132596685
62.255,0.8263812154696133,0.8251381215469613,0.8689226519337017,0.8654696132596685
62.528333333333336,0.7892265193370166,0.8251381215469613,0.869060773480663,0.8654696132596685
62.897777777777776,0.7642265193370166,0.8251381215469613,0.8691988950276243,0.8654696132596685
63.18611111111111,0.8267955801104973,0.8251381215469613,0.8691988950276243,0.8654696132596685
63.630833333333335,0.7803867403314917,0.8251381215469613,0.8693370165745856,0.8654696132596685
63.833333333333336,0.8328729281767956,0.8312154696132596,0.869475138121547,0.8654696132596685
64.15472222222222,0.780524861878453,0.8312154696132596,0.8696132596685083,0.8654696132596685
64.52555555555556,0.7629834254143646,0.8233425414364641,0.8697513812154696,0.8654696132596685
64.78333333333333,0.8267955801104973,0.8324585635359116,0.8705801104972376,0.8654696132596685
65.17972222222222,0.782596685082873,0.8324585635359116,0.8705801104972376,0.8654696132596685
65.78333333333333,0.7609116022099448,0.8324585635359116,0.8707182320441988,0.8654696132596685
66.66444444444444,0.7399171270718232,0.8324585635359116,0.8708563535911602,0.8654696132596685
66.68277777777777,0.825414364640884,0.8324585635359116,0.8708563535911602,0.8654696132596685
67.41972222222222,0.7854972375690608,0.8324585635359116,0.8707182320441988,0.8654696132596685
67.59833333333333,0.8305248618784531,0.8324585635359116,0.8707182320441988,0.8654696132596685
67.93833333333333,0.7867403314917127,0.8324585635359116,0.8707182320441988,0.8654696132596685
68.23638888888888,0.8316298342541436,0.8308011049723757,0.8708563535911602,0.8654696132596685
68.36888888888889,0.7933701657458564,0.8308011049723757,0.8709944751381216,0.8654696132596685
68.91083333333333,0.7524861878453039,0.8308011049723757,0.8711325966850829,0.8654696132596685
69.18527777777778,0.8240331491712707,0.824585635359116,0.8711325966850829,0.8654696132596685
69.5813888888889,0.7885359116022099,0.824585635359116,0.8711325966850829,0.8654696132596685
70.45388888888888,0.7683701657458564,0.8332872928176795,0.8711325966850829,0.8654696132596685
71.19222222222223,0.7415745856353592,0.8332872928176795,0.8711325966850829,0.8654696132596685
71.73222222222222,0.7419889502762431,0.8332872928176795,0.8711325966850829,0.8654696132596685
72.01472222222222,0.8232044198895028,0.8332872928176795,0.8712707182320442,0.8654696132596685
72.25083333333333,0.7845303867403315,0.8332872928176795,0.8715469613259669,0.8654696132596685
72.6438888888889,0.8320441988950277,0.8332872928176795,0.8716850828729282,0.8640883977900552
72.6525,0.7917127071823205,0.8332872928176795,0.8719613259668508,0.8640883977900552
73.37777777777778,0.7530386740331492,0.8332872928176795,0.8720994475138122,0.8640883977900552
73.59027777777777,0.8233425414364641,0.8325966850828729,0.8723756906077348,0.8640883977900552
73.90583333333333,0.774171270718232,0.8325966850828729,0.8723756906077348,0.8640883977900552
74.26611111111112,0.7587016574585635,0.8324585635359116,0.8726519337016575,0.8640883977900552
74.27222222222223,0.8256906077348066,0.8331491712707182,0.8727900552486187,0.8640883977900552
74.93861111111111,0.7929558011049723,0.8331491712707182,0.8727900552486187,0.8640883977900552
75.52944444444445,0.7588397790055249,0.8331491712707182,0.8727900552486187,0.8640883977900552
76.41527777777777,0.7367403314917127,0.8331491712707182,0.8734806629834254,0.8640883977900552
76.44666666666667,0.8205801104972376,0.8331491712707182,0.8734806629834254,0.8640883977900552
77.05527777777777,0.8359116022099448,0.8331491712707182,0.8733425414364641,0.8640883977900552
77.1686111111111,0.8078729281767956,0.8331491712707182,0.873756906077348,0.8640883977900552
77.68611111111112,0.7675414364640883,0.8331491712707182,0.8738950276243094,0.8640883977900552
77.9975,0.824585635359116,0.8266574585635359,0.873756906077348,0.8640883977900552
78.10388888888889,0.7890883977900552,0.8266574585635359,0.873756906077348,0.8640883977900552
78.6613888888889,0.8342541436464088,0.8208563535911603,0.874585635359116,0.8640883977900552
78.66972222222222,0.7837016574585636,0.8208563535911603,0.874585635359116,0.8640883977900552
79.3275,0.7736187845303868,0.8208563535911603,0.874585635359116,0.8640883977900552
79.6175,0.8259668508287292,0.81353591160221,0.874585635359116,0.8640883977900552
80.19972222222222,0.793232044198895,0.8339779005524862,0.8751381215469614,0.8640883977900552
80.94527777777778,0.7696132596685082,0.8339779005524862,0.875,0.8640883977900552
81.4713888888889,0.8243093922651934,0.8339779005524862,0.875,0.8640883977900552
81.4786111111111,0.789364640883978,0.8339779005524862,0.8751381215469614,0.8640883977900552
81.97611111111111,0.7616022099447514,0.8339779005524862,0.8751381215469614,0.8640883977900552
82.40666666666667,0.8236187845303867,0.8339779005524862,0.8752762430939226,0.8640883977900552
82.40805555555555,0.7917127071823205,0.8339779005524862,0.8752762430939226,0.8640883977900552
83.05777777777777,0.8298342541436464,0.8270718232044199,0.8755524861878453,0.8640883977900552
83.12472222222222,0.7899171270718232,0.8270718232044199,0.8755524861878453,0.8640883977900552
83.6588888888889,0.769889502762431,0.8270718232044199,0.8755524861878453,0.8640883977900552
84.0075,0.7466850828729282,0.8319060773480663,0.8755524861878453,0.8640883977900552
84.00888888888889,0.8193370165745857,0.8302486187845304,0.875414364640884,0.8640883977900552
84.69666666666667,0.7890883977900552,0.8302486187845304,0.8755524861878453,0.8640883977900552
85.27555555555556,0.7715469613259669,0.8302486187845304,0.8755524861878453,0.8640883977900552
85.895,0.8252762430939227,0.8302486187845304,0.8755524861878453,0.8640883977900552
86.1661111111111,0.7788674033149171,0.8302486187845304,0.8756906077348067,0.8640883977900552
86.81777777777778,0.8287292817679558,0.8302486187845304,0.875414364640884,0.8640883977900552
86.91666666666667,0.7970994475138121,0.8302486187845304,0.8755524861878453,0.8640883977900552
87.43472222222222,0.7678176795580111,0.8302486187845304,0.8756906077348067,0.8640883977900552
87.45916666666666,0.8252762430939227,0.8225138121546961,0.8756906077348067,0.8640883977900552
87.84027777777777,0.78646408839779,0.8225138121546961,0.8758287292817679,0.8640883977900552
88.40861111111111,0.8308011049723757,0.8161602209944752,0.8759668508287293,0.8640883977900552
88.42861111111111,0.7944751381215469,0.8161602209944752,0.8759668508287293,0.8640883977900552
89.0736111111111,0.776657458563536,0.8161602209944752,0.8759668508287293,0.8640883977900552
89.94666666666667,0.762292817679558,0.8325966850828729,0.8763812154696132,0.8640883977900552
90.69722222222222,0.7556629834254144,0.8325966850828729,0.8765193370165746,0.8640883977900552
91.22527777777778,0.7450276243093923,0.8325966850828729,0.8765193370165746,0.8640883977900552
91.23194444444445,0.8198895027624309,0.8325966850828729,0.8765193370165746,0.8640883977900552
91.70416666666667,0.7835635359116022,0.8325966850828729,0.8765193370165746,0.8640883977900552
91.86472222222223,0.8280386740331491,0.8325966850828729,0.8765193370165746,0.8651933701657458
92.16444444444444,0.7892265193370166,0.8325966850828729,0.8763812154696132,0.8651933701657458
92.8125,0.8283149171270718,0.825414364640884,0.8765193370165746,0.8651933701657458
92.8711111111111,0.787707182320442,0.825414364640884,0.8765193370165746,0.8651933701657458
93.41444444444444,0.7516574585635359,0.825414364640884,0.8765193370165746,0.8651933701657458
93.505,0.820303867403315,0.8208563535911603,0.876243093922652,0.8651933701657458
93.75,0.7897790055248619,0.8335635359116023,0.8763812154696132,0.8651933701657458
94.45388888888888,0.7690607734806629,0.8335635359116023,0.8763812154696132,0.8651933701657458
95.02166666666666,0.7574585635359116,0.8335635359116023,0.8763812154696132,0.8651933701657458
95.6536111111111,0.8222375690607735,0.8335635359116023,0.8763812154696132,0.8651933701657458
95.91833333333334,0.7912983425414365,0.8335635359116023,0.8765193370165746,0.8651933701657458
96.27583333333334,0.830110497237569,0.8335635359116023,0.8766574585635359,0.8651933701657458
96.66472222222222,0.7906077348066298,0.8335635359116023,0.8766574585635359,0.8651933701657458
97.18305555555555,0.7585635359116022,0.8335635359116023,0.8766574585635359,0.8651933701657458
97.21888888888888,0.8219613259668508,0.8299723756906078,0.8769337016574585,0.8651933701657458
97.57833333333333,0.7819060773480663,0.8299723756906078,0.8770718232044199,0.8651933701657458
97.88944444444445,0.8298342541436464,0.8252762430939227,0.8769337016574585,0.8651933701657458
98.18805555555555,0.7997237569060773,0.8252762430939227,0.8769337016574585,0.8651933701657458
98.81972222222223,0.7761049723756906,0.8252762430939227,0.8769337016574585,0.8651933701657458
99.695,0.7609116022099448,0.8353591160220994,0.8769337016574585,0.8651933701657458
100.44805555555556,0.7574585635359116,0.8353591160220994,0.8769337016574585,0.8651933701657458
100.68888888888888,0.8225138121546961,0.8353591160220994,0.8769337016574585,0.8651933701657458
100.97222222222223,0.7889502762430939,0.8353591160220994,0.8769337016574585,0.8651933701657458
101.43416666666667,0.7562154696132597,0.8353591160220994,0.8770718232044199,0.8651933701657458
101.62722222222222,0.8201657458563536,0.8353591160220994,0.8770718232044199,0.8651933701657458
101.92166666666667,0.7781767955801105,0.8353591160220994,0.8772099447513813,0.8651933701657458
102.28333333333333,0.8274861878453039,0.8305248618784531,0.8774861878453039,0.8651933701657458
102.6175,0.7863259668508288,0.8305248618784531,0.8774861878453039,0.8651933701657458
103.17583333333333,0.768232044198895,0.8305248618784531,0.8776243093922652,0.8651933701657458
103.23472222222222,0.8222375690607735,0.8251381215469613,0.8776243093922652,0.8651933701657458
103.49333333333334,0.7798342541436464,0.8332872928176795,0.8779005524861878,0.8651933701657458
104.21055555555556,0.7617403314917127,0.8332872928176795,0.8779005524861878,0.8651933701657458
104.76805555555555,0.7540055248618784,0.8332872928176795,0.8779005524861878,0.8651933701657458
105.10888888888888,0.8193370165745857,0.8332872928176795,0.8777624309392266,0.8651933701657458
105.34694444444445,0.7806629834254144,0.8332872928176795,0.8779005524861878,0.8651933701657458
105.67138888888888,0.7618784530386741,0.8332872928176795,0.8780386740331492,0.8651933701657458
106.03805555555556,0.8232044198895028,0.8332872928176795,0.8781767955801105,0.8651933701657458
106.41222222222223,0.782182320441989,0.8332872928176795,0.8781767955801105,0.8651933701657458
106.68277777777777,0.8263812154696133,0.833011049723757,0.8780386740331492,0.8651933701657458
106.93222222222222,0.7846685082872928,0.833011049723757,0.8779005524861878,0.8651933701657458
107.31583333333333,0.7633977900552487,0.8306629834254143,0.8780386740331492,0.8651933701657458
107.6325,0.8219613259668508,0.8316298342541436,0.8781767955801105,0.8651933701657458
107.94722222222222,0.7820441988950276,0.8316298342541436,0.8781767955801105,0.8651933701657458
108.56583333333333,0.7635359116022099,0.8316298342541436,0.8781767955801105,0.8651933701657458
109.44305555555556,0.7458563535911602,0.8269337016574586,0.8785911602209945,0.8651933701657458
109.54,0.8189226519337016,0.8269337016574586,0.8785911602209945,0.8649171270718232
110.19833333333334,0.7845303867403315,0.8269337016574586,0.8785911602209945,0.8649171270718232
110.45055555555555,0.8287292817679558,0.8269337016574586,0.8787292817679558,0.8649171270718232
110.71972222222222,0.7899171270718232,0.8269337016574586,0.8787292817679558,0.8649171270718232
111.08666666666667,0.8284530386740332,0.8327348066298342,0.8787292817679558,0.8649171270718232
111.16638888888889,0.7912983425414365,0.8327348066298342,0.8788674033149171,0.8649171270718232
111.67916666666666,0.7548342541436464,0.8327348066298342,0.8788674033149171,0.8649171270718232
112.03527777777778,0.8219613259668508,0.8320441988950277,0.8790055248618784,0.8649171270718232
112.3638888888889,0.7900552486187845,0.8320441988950277,0.8790055248618784,0.8649171270718232
112.74833333333333,0.8323204419889503,0.8256906077348066,0.8790055248618784,0.8649171270718232
112.96333333333334,0.7987569060773481,0.8256906077348066,0.8791436464088398,0.8649171270718232
113.2375,0.7743093922651934,0.8335635359116023,0.8791436464088398,0.8649171270718232
113.96555555555555,0.7497237569060774,0.8335635359116023,0.8792817679558012,0.8649171270718232
114.51416666666667,0.7490331491712707,0.8335635359116023,0.8792817679558012,0.8649171270718232
114.86805555555556,0.8197513812154696,0.8335635359116023,0.8792817679558012,0.8649171270718232
115.06138888888889,0.786878453038674,0.8335635359116023,0.8794198895027624,0.8649171270718232
115.42527777777778,0.7645027624309392,0.8335635359116023,0.8794198895027624,0.8649171270718232
115.49472222222222,0.8227900552486188,0.8335635359116023,0.8794198895027624,0.8649171270718232
116.15944444444445,0.7784530386740331,0.8335635359116023,0.8794198895027624,0.8649171270718232
116.44055555555556,0.8230662983425414,0.8320441988950277,0.8795580110497238,0.8649171270718232
116.68222222222222,0.7801104972375691,0.8320441988950277,0.8796961325966851,0.8649171270718232
117.055,0.7653314917127072,0.8323204419889503,0.8798342541436464,0.8649171270718232
117.11833333333334,0.8234806629834254,0.8332872928176795,0.8796961325966851,0.8649171270718232
117.7063888888889,0.7838397790055248,0.8332872928176795,0.8798342541436464,0.8649171270718232
118.31194444444445,0.7638121546961326,0.8332872928176795,0.8796961325966851,0.8649171270718232
119.1925,0.7453038674033149,0.8308011049723757,0.8796961325966851,0.8649171270718232


==> CSV_data/Bremen_NIID_Update.dat <==
time,FedAsync,FedAsync s(t),FedAvg,FedSat
0.18583333333333332,0.1037,0.1037,0.1037,
0.2783333333333333,0.1037,0.1037,0.1037,0.1037
0.6163888888888889,0.1037,0.1037,0.1037,0.1037
1.1144444444444443,0.1037,0.1037,0.1037,0.1037
1.3552777777777778,0.1037,0.1037,0.1037,0.1037
1.7597222222222222,0.1008,0.1,0.1037,0.1037
1.876111111111111,0.1008,0.1,0.1037,0.2694
2.256388888888889,0.1,0.1042,0.1037,0.2694
2.709722222222222,0.1,0.1,0.1037,0.2694
2.8941666666666666,0.1072,0.1,0.1037,0.1486
3.508611111111111,0.1,0.1,0.1037,0.1638
4.3869444444444445,0.1,0.1009,0.1037,0.1746
4.616666666666666,0.1,0.1009,0.1037,0.1746
5.142222222222222,0.1,0.1009,0.1037,0.1746
5.5275,0.1,0.1009,0.1037,0.203
5.6625,0.1,0.1009,0.1037,0.203
6.104722222222223,0.1,0.1009,0.1037,0.2514
6.163611111111111,0.1,0.1,0.1037,0.2514
6.6258333333333335,0.1,0.1,0.1037,0.2429
7.112222222222222,0.1,0.1,0.1037,0.257
7.306666666666667,0.1,0.1,0.1037,0.1527
7.826388888888889,0.1,0.1,0.1037,0.1571
8.179722222222223,0.1,0.1,0.1037,0.1764
8.911388888888888,0.1,0.1,0.1037,0.2184
9.456944444444444,0.1,0.1,0.1037,0.2179
9.945555555555556,0.1,0.1,0.1037,0.2232
9.995555555555555,0.1,0.1,0.1037,0.2038
10.370555555555555,0.1,0.1,0.1037,0.2251
10.571666666666667,0.1,0.1,0.1037,0.246
11.102222222222222,0.1002,0.1,0.1037,0.246
11.517777777777777,0.1006,0.1,0.1037,0.2437
11.626388888888888,0.1013,0.1,0.1037,0.2872
11.995833333333334,0.1041,0.1,0.1037,0.3012
12.195277777777777,0.1051,0.1,0.1671,0.3378
12.653333333333334,0.1132,0.1,0.1671,0.3192
13.255,0.1253,0.1,0.1671,0.3193
14.136388888888888,0.1323,0.1,0.1671,0.3152
14.891388888888889,0.1473,0.1,0.1671,0.3142
14.984166666666667,0.1524,0.1,0.1671,0.3147
15.410277777777777,0.1705,0.1,0.1671,0.3403
15.838611111111112,0.1813,0.1,0.1671,0.3476
15.925277777777778,0.1906,0.1,0.1671,0.3551
16.38388888888889,0.2073,0.1,0.1671,0.3711
16.586388888888887,0.2324,0.1,0.1671,0.3718
17.052777777777777,0.2491,0.1,0.1671,0.402
17.540277777777778,0.2723,0.1,0.1671,0.3963
17.925,0.2836,0.1,0.1671,0.3938
18.664722222222224,0.2982,0.1,0.1671,0.3962
19.203333333333333,0.3075,0.1,0.1671,0.3995
19.401666666666667,0.3035,0.1,0.1671,0.4069
19.718333333333334,0.3164,0.1,0.1671,0.4454
20.12527777777778,0.3251,0.1,0.1671,0.447
20.334722222222222,0.3364,0.1,0.1671,0.4565
20.849166666666665,0.344,0.1,0.1671,0.492
20.983888888888888,0.353,0.1,0.1671,0.4894
21.378055555555555,0.3602,0.1,0.1671,0.5017
21.736666666666668,0.367,0.1,0.1671,0.5023
21.934444444444445,0.3702,0.1,0.1671,0.5112
22.411944444444444,0.3751,0.1,0.1671,0.519
23.000833333333333,0.3796,0.1,0.1671,0.5158
23.829444444444444,0.3756,0.1,0.1671,0.5127
23.886944444444445,0.3743,0.1,0.1671,0.5171
24.64027777777778,0.3804,0.1,0.1671,0.5174
24.746666666666666,0.3788,0.1,0.1671,0.5171
25.157777777777778,0.3858,0.1,0.1671,0.5176
25.386111111111113,0.3899,0.1,0.1671,0.5222
25.575277777777778,0.3901,0.1,0.1671,0.5326
26.142777777777777,0.3914,0.1,0.1671,0.5381
26.335555555555555,0.3923,0.1007,0.1671,0.5398
26.79888888888889,0.3943,0.1007,0.1671,0.5444
27.671388888888888,0.3966,0.1009,0.1671,0.5468
28.4175,0.4001,0.1009,0.1671,0.5477
28.95,0.4035,0.1009,0.1671,0.5493
29.161666666666665,0.4015,0.1009,0.1671,0.5478
29.444166666666668,0.4022,0.1009,0.1671,0.5394
29.79277777777778,0.4,0.1009,0.1671,0.5382
29.88111111111111,0.4023,0.1009,0.1671,0.5363
30.595833333333335,0.4021,0.1009,0.1671,0.5386
30.739722222222223,0.402,0.1047,0.1671,0.5427
31.13138888888889,0.4055,0.1047,0.1671,0.5539
31.426666666666666,0.4065,0.1121,0.1671,0.5593
31.47833333333333,0.4073,0.1174,0.1671,0.5682
32.17027777777778,0.4099,0.1174,0.1671,0.5744
32.746944444444445,0.4139,0.1174,0.1671,0.5736
33.58694444444444,0.4115,0.1174,0.1671,0.5764
33.638333333333335,0.4138,0.1174,0.1671,0.5757
34.20305555555556,0.4142,0.1174,0.4013,0.5767
34.388333333333335,0.4133,0.1174,0.4013,0.5724
34.90611111111111,0.4143,0.1174,0.4013,0.5721
35.14666666666667,0.415,0.129,0.4013,0.5693
35.31,0.4138,0.129,0.4013,0.5757
35.81361111111111,0.4191,0.1448,0.4013,0.5769
35.901944444444446,0.4151,0.1448,0.4013,0.5854
36.54527777777778,0.4145,0.1448,0.4013,0.5852
36.774166666666666,0.4184,0.1608,0.4013,0.5855
37.41833333333334,0.4181,0.1737,0.4013,0.5844
38.169444444444444,0.4179,0.1737,0.4013,0.585
38.61833333333333,0.4223,0.1737,0.4013,0.5831
38.69694444444445,0.4192,0.1737,0.4013,0.5821
39.172777777777775,0.4204,0.1737,0.4013,0.5801
39.55555555555556,0.4223,0.1737,0.4013,0.5774
39.6375,0.4232,0.1737,0.4013,0.5751
40.208888888888886,0.4335,0.1929,0.4013,0.576
40.3425,0.4249,0.1929,0.4013,0.5877
40.88805555555555,0.4245,0.1929,0.4013,0.5898
41.16,0.43,0.2136,0.4013,0.594
41.22083333333333,0.4248,0.2289,0.4013,0.6
41.926944444444445,0.4258,0.2289,0.4013,0.602
42.49305555555556,0.4265,0.2289,0.4013,0.6008
43.04,0.4249,0.2289,0.4013,0.6022
43.119166666666665,0.4248,0.2289,0.4013,0.5997
43.39083333333333,0.4266,0.2289,0.4013,0.5968
43.96611111111111,0.4269,0.2289,0.4013,0.6004
44.13611111111111,0.4289,0.2289,0.4013,0.601
44.60944444444444,0.4352,0.2471,0.4013,0.6062
44.65472222222222,0.4309,0.2471,0.4013,0.6112
45.0475,0.431,0.2608,0.4013,0.61
45.55916666666667,0.434,0.2729,0.4013,0.6164
45.66138888888889,0.4295,0.2729,0.4013,0.6177
46.291111111111114,0.4303,0.2729,0.4013,0.6132
47.166111111111114,0.4317,0.2922,0.4013,0.6089
47.47638888888889,0.4304,0.2922,0.4013,0.6063
47.92027777777778,0.4304,0.2922,0.4013,0.6069
48.37972222222222,0.436,0.2922,0.4013,0.6134
48.443888888888885,0.4328,0.2922,0.4013,0.6148
48.90361111111111,0.4333,0.2922,0.4013,0.6185
49.01416666666667,0.4379,0.3029,0.4013,0.6165
49.39472222222222,0.4329,0.3029,0.4013,0.614
49.9625,0.453,0.3108,0.4013,0.6127
50.08888888888889,0.4363,0.3108,0.4013,0.616
50.65027777777778,0.4326,0.3108,0.4013,0.6149
50.66222222222222,0.4471,0.3237,0.4013,0.6187
50.964444444444446,0.434,0.3286,0.4013,0.6236
51.683055555555555,0.4345,0.3286,0.4013,0.6215
52.23916666666667,0.4358,0.3286,0.4013,0.627
52.79888888888889,0.4375,0.3286,0.4013,0.6254
52.8125,0.4354,0.3286,0.4013,0.6248
53.14388888888889,0.4366,0.3286,0.4013,0.6292
53.42333333333333,0.4369,0.3286,0.4686,0.6334
53.88361111111111,0.4372,0.3286,0.4686,0.6319
54.36833333333333,0.4517,0.3349,0.4686,0.6269
54.40416666666667,0.4382,0.3349,0.4686,0.6319
54.785833333333336,0.4371,0.3537,0.4686,0.6285
55.04222222222222,0.4509,0.3478,0.4686,0.6319
55.420833333333334,0.4394,0.3478,0.4686,0.6361
56.03722222222222,0.4377,0.3478,0.4686,0.6393
56.915,0.4387,0.3811,0.4686,0.6419
57.67055555555555,0.4394,0.3811,0.4686,0.6386
57.83638888888889,0.4383,0.3811,0.4686,0.638
58.19083333333333,0.4409,0.3811,0.4686,0.6413
58.635555555555555,0.4422,0.3811,0.4686,0.6444
58.776666666666664,0.4411,0.3811,0.4686,0.6413
59.15222222222222,0.4411,0.3811,0.4686,0.6427
59.43472222222222,0.4493,0.3622,0.4686,0.6423
59.835277777777776,0.4413,0.3622,0.4686,0.6431
60.3875,0.4667,0.3597,0.4686,0.6478
60.70861111111111,0.4437,0.3781,0.4686,0.6465
61.43833333333333,0.4408,0.3781,0.4686,0.6467
61.98583333333333,0.4399,0.3781,0.4686,0.6441
62.255,0.4452,0.3781,0.4686,0.6404
62.528333333333336,0.4405,0.3781,0.4686,0.6426
62.897777777777776,0.441,0.3781,0.4686,0.6395
63.18611111111111,0.4476,0.3781,0.4686,0.6416
63.630833333333335,0.4419,0.3781,0.4686,0.6473
63.833333333333336,0.4694,0.3668,0.4686,0.6495
64.15472222222222,0.4486,0.3668,0.4686,0.6605
64.52555555555556,0.4446,0.4067,0.4686,0.6599
64.78333333333333,0.4682,0.3798,0.4686,0.6585
65.17972222222222,0.4486,0.3798,0.4686,0.6587
65.78333333333333,0.4446,0.3798,0.4686,0.6597
66.66444444444444,0.4442,0.3798,0.4686,0.6608
66.68277777777777,0.4489,0.3798,0.4686,0.6628
67.41972222222222,0.4449,0.3798,0.4686,0.662
67.59833333333333,0.4676,0.3798,0.4686,0.6647
67.93833333333333,0.4514,0.3798,0.4686,0.6661
68.23638888888888,0.5008,0.3725,0.4686,0.6698
68.36888888888889,0.4608,0.3725,0.4686,0.6723
68.91083333333333,0.449,0.3725,0.4686,0.6716
69.18527777777778,0.4874,0.3691,0.4686,0.673
69.5813888888889,0.4564,0.3691,0.4686,0.6753
70.45388888888888,0.4485,0.3828,0.4686,0.6711
71.19222222222223,0.448,0.3828,0.4686,0.6751
71.73222222222222,0.4493,0.3828,0.4686,0.6744
72.01472222222222,0.4526,0.3828,0.4686,0.6743
72.25083333333333,0.4481,0.3828,0.4686,0.6772
72.6438888888889,0.4657,0.3828,0.5114,0.6795
72.6525,0.4507,0.3828,0.5114,0.6803
73.37777777777778,0.4471,0.3828,0.5114,0.6813
73.59027777777777,0.4646,0.3797,0.5114,0.679
73.90583333333333,0.4513,0.3797,0.5114,0.6824
74.26611111111112,0.4495,0.4066,0.5114,0.6842
74.27222222222223,0.4682,0.3866,0.5114,0.6869
74.93861111111111,0.4527,0.3866,0.5114,0.6895
75.52944444444445,0.4501,0.3866,0.5114,0.6864
76.41527777777777,0.4512,0.3866,0.5114,0.6901
76.44666666666667,0.4573,0.3866,0.5114,0.6884
77.05527777777777,0.5153,0.3866,0.5114,0.6913
77.1686111111111,0.4708,0.3866,0.5114,0.6911
77.68611111111112,0.4568,0.3866,0.5114,0.6941
77.9975,0.5049,0.3801,0.5114,0.6911
78.10388888888889,0.4671,0.3801,0.5114,0.6961
78.6613888888889,0.5436,0.378,0.5114,0.6948
78.66972222222222,0.4869,0.378,0.5114,0.6991
79.3275,0.4627,0.378,0.5114,0.6948
79.6175,0.5218,0.3784,0.5114,0.6913
80.19972222222222,0.4782,0.3874,0.5114,0.6863
80.94527777777778,0.4621,0.3874,0.5114,0.6881
81.4713888888889,0.5101,0.3874,0.5114,0.6857
81.4786111111111,0.4724,0.3874,0.5114,0.6848
81.97611111111111,0.4599,0.3874,0.5114,0.6867
82.40666666666667,0.4986,0.3874,0.5114,0.6858
82.40805555555555,0.4693,0.3874,0.5114,0.6823
83.05777777777777,0.5378,0.3829,0.5114,0.6897
83.12472222222222,0.4875,0.3829,0.5114,0.6923
83.6588888888889,0.4636,0.3829,0.5114,0.6944
84.0075,0.4582,0.3983,0.5114,0.6951
84.00888888888889,0.4873,0.391,0.5114,0.6965
84.69666666666667,0.4627,0.391,0.5114,0.6988
85.27555555555556,0.4573,0.391,0.5114,0.7002
85.895,0.4853,0.391,0.5114,0.6988
86.1661111111111,0.4654,0.391,0.5114,0.7005
86.81777777777778,0.5232,0.391,0.5114,0.7057
86.91666666666667,0.4808,0.391,0.5114,0.7066
87.43472222222222,0.4652,0.391,0.5114,0.7011
87.45916666666666,0.5124,0.3864,0.5114,0.706
87.84027777777777,0.474,0.3864,0.5114,0.7067
88.40861111111111,0.5436,0.386,0.5114,0.7108
88.42861111111111,0.4922,0.386,0.5114,0.7109
89.0736111111111,0.4697,0.386,0.5114,0.7104
89.94666666666667,0.4613,0.3963,0.5114,0.7082
90.69722222222222,0.4571,0.3963,0.5114,0.7087
91.22527777777778,0.4572,0.3963,0.5114,0.7125
91.23194444444445,0.4663,0.3963,0.5114,0.7121
91.70416666666667,0.4607,0.3963,0.5114,0.7127
91.86472222222223,0.4817,0.3963,0.5473,0.7086
92.16444444444444,0.4656,0.3963,0.5473,0.7088
92.8125,0.5122,0.3915,0.5473,0.7113
92.8711111111111,0.4766,0.3915,0.5473,0.7157
93.41444444444444,0.4636,0.3915,0.5473,0.714
93.505,0.5095,0.3898,0.5473,0.7183
93.75,0.4777,0.3996,0.5473,0.716
94.45388888888888,0.4663,0.3996,0.5473,0.7174
95.02166666666666,0.4628,0.3996,0.5473,0.7184
95.6536111111111,0.4825,0.3996,0.5473,0.7186
95.91833333333334,0.4686,0.3996,0.5473,0.7164
96.27583333333334,0.5134,0.3996,0.5473,0.7197
96.66472222222222,0.4794,0.3996,0.5473,0.7226
97.18305555555555,0.4665,0.3996,0.5473,0.7222
97.21888888888888,0.5086,0.396,0.5473,0.7259
97.57833333333333,0.4785,0.396,0.5473,0.7251
97.88944444444445,0.5419,0.3938,0.5473,0.7226
98.18805555555555,0.4967,0.3938,0.5473,0.7215
98.81972222222223,0.4745,0.3938,0.5473,0.7212
99.695,0.468,0.4081,0.5473,0.7178
100.44805555555556,0.4651,0.4081,0.5473,0.722
100.68888888888888,0.4826,0.4081,0.5473,0.7223
100.97222222222223,0.4698,0.4081,0.5473,0.7217
101.43416666666667,0.4646,0.4081,0.5473,0.7247
101.62722222222222,0.4849,0.4081,0.5473,0.7229
101.92166666666667,0.4707,,0.5473,0.7245
102.28333333333333,0.5165,,0.5473,0.7244
102.6175,0.484,,0.5473,0.7254
103.17583333333333,0.4705,,0.5473,0.7251
103.23472222222222,0.5134,,0.5473,0.7232
103.49333333333334,0.4841,,0.5473,0.7252
104.21055555555556,0.471,,0.5473,0.7253
104.76805555555555,0.4654,,0.5473,0.7264
105.10888888888888,0.4889,,0.5473,0.728
105.34694444444445,0.4706,,0.5473,0.7265
105.67138888888888,0.465,,0.5473,0.7262
106.03805555555556,0.4903,,0.5473,0.731
106.41222222222223,0.4728,,0.5473,0.7292
106.68277777777777,0.5244,,0.5473,0.731
106.93222222222222,0.4881,,0.5473,0.732
107.31583333333333,0.4739,,0.5473,0.7322
107.6325,0.5204,,0.5473,0.7322
107.94722222222222,0.487,,0.5473,0.7314
108.56583333333333,0.4731,,0.5473,0.7297
109.44305555555556,0.4667,,0.5473,0.7269
109.54,0.4928,,0.5779,0.7286
110.19833333333334,0.4761,,0.5779,0.7325
110.45055555555555,0.5307,,0.5779,0.7361
110.71972222222222,0.4949,,0.5779,0.7354
111.08666666666667,0.5746,,0.5779,0.7324
111.16638888888889,0.5143,,0.5779,0.7332
111.67916666666666,0.4869,,0.5779,0.7328
112.03527777777778,0.5589,,0.5779,0.729
112.3638888888889,0.5078,,0.5779,0.7288
112.74833333333333,0.6053,,0.5779,0.7243
112.96333333333334,0.5364,,0.5779,0.7269
113.2375,0.4966,,0.5779,0.7348
113.96555555555555,0.481,,0.5779,0.7304
114.51416666666667,0.472,,0.5779,0.7287
114.86805555555556,0.503,,0.5779,0.7304
115.06138888888889,0.4823,,0.5779,0.7345
115.42527777777778,0.472,,0.5779,0.7311
115.49472222222222,0.5079,,0.5779,0.7296
116.15944444444445,0.4835,,0.5779,0.7288
116.44055555555556,0.5449,,0.5779,0.7359
116.68222222222222,0.5028,,0.5779,0.7346
117.055,0.4809,,0.5779,0.735
117.11833333333334,0.5351,,0.5779,0.7371
117.7063888888889,0.4968,,0.5779,0.7377
118.31194444444445,0.4793,,0.5779,0.7405
119.1925,0.4721,,0.5779,0.7391


==> CSV_data/MNIST_Bremen_IID.dat <==
time,FedAsync,FedAvg,FedSat
0.18583333333333332,0.0802486187845303,0.0802486187845303,0.0802486187845303
0.2783333333333333,0.0802486187845303,0.0802486187845303,0.0802486187845303
0.6163888888888889,0.0802486187845303,0.0802486187845303,0.0802486187845303
1.1144444444444443,0.0802486187845303,0.0802486187845303,0.0802486187845303
1.3552777777777778,0.0802486187845303,0.0802486187845303,0.0802486187845303
1.7597222222222222,0.7841160220994475,0.0802486187845303,0.8230662983425414
1.876111111111111,0.7841160220994475,0.0802486187845303,0.8230662983425414
2.256388888888889,0.8171270718232044,0.0802486187845303,0.8290055248618785
2.709722222222222,0.8187845303867404,0.0802486187845303,0.8244475138121546
2.8941666666666666,0.8230662983425414,0.0802486187845303,0.8259668508287292
3.508611111111111,0.8252762430939227,0.0802486187845303,0.8266574585635359
4.3869444444444445,0.8270718232044199,0.0802486187845303,0.8279005524861879
4.616666666666666,0.8270718232044199,0.0802486187845303,0.8279005524861879
5.142222222222222,0.8262430939226519,0.0802486187845303,0.8255524861878453
5.5275,0.8262430939226519,0.0802486187845303,0.8255524861878453
5.6625,0.8267955801104973,0.0802486187845303,0.8229281767955801
6.104722222222223,0.8267955801104973,0.0802486187845303,0.8229281767955801
6.163611111111111,0.8276243093922652,0.0802486187845303,0.8251381215469613
6.6258333333333335,0.8281767955801105,0.0802486187845303,0.8259668508287292
7.112222222222222,0.8298342541436464,0.0802486187845303,0.8261049723756906
7.306666666666667,0.8288674033149172,0.0802486187845303,0.825828729281768
7.826388888888889,0.8298342541436464,0.0802486187845303,0.8266574585635359
8.179722222222223,0.8285911602209944,0.0802486187845303,0.8265193370165745
8.911388888888888,0.8292817679558011,0.0802486187845303,0.8265193370165745
9.456944444444444,0.8285911602209944,0.0802486187845303,0.8263812154696133
9.945555555555556,0.8281767955801105,0.0802486187845303,0.8259668508287292
9.995555555555555,0.8337016574585635,0.0802486187845303,0.8285911602209944
10.370555555555555,0.8325966850828729,0.0802486187845303,0.8285911602209944
10.571666666666667,0.8325966850828729,0.0802486187845303,0.8285911602209944
11.102222222222222,0.8321823204419889,0.0802486187845303,0.8292817679558011
11.517777777777777,0.8316298342541436,0.0802486187845303,0.8288674033149172
11.626388888888888,0.8312154696132596,0.0802486187845303,0.8288674033149172
11.995833333333334,0.8337016574585635,0.0802486187845303,0.8266574585635359
12.195277777777777,0.8343922651933702,0.8288674033149172,0.8279005524861879
12.653333333333334,0.8335635359116023,0.8288674033149172,0.8277624309392265
13.255,0.8348066298342541,0.8288674033149172,0.8283149171270718
14.136388888888888,0.8360497237569061,0.8288674033149172,0.8281767955801105
14.891388888888889,0.835635359116022,0.8288674033149172,0.8283149171270718
14.984166666666667,0.8316298342541436,0.8288674033149172,0.8285911602209944
15.410277777777777,0.8338397790055249,0.8288674033149172,0.8290055248618785
15.838611111111112,0.8312154696132596,0.8288674033149172,0.8290055248618785
15.925277777777778,0.8320441988950277,0.8288674033149172,0.8298342541436464
16.38388888888889,0.8370165745856354,0.8288674033149172,0.830110497237569
16.586388888888887,0.836878453038674,0.8288674033149172,0.8314917127071824
17.052777777777777,0.8366022099447514,0.8288674033149172,0.8316298342541436
17.540277777777778,0.8382596685082873,0.8288674033149172,0.8320441988950277
17.925,0.836878453038674,0.8288674033149172,0.8320441988950277
18.664722222222224,0.8386740331491712,0.8288674033149172,0.8324585635359116
19.203333333333333,0.8386740331491712,0.8288674033149172,0.8323204419889503
19.401666666666667,0.8364640883977901,0.8288674033149172,0.8325966850828729
19.718333333333334,0.8371546961325966,0.8288674033149172,0.8327348066298342
20.12527777777778,0.8371546961325966,0.8288674033149172,0.8331491712707182
20.334722222222222,0.8364640883977901,0.8288674033149172,0.8319060773480663
20.849166666666665,0.8389502762430939,0.8288674033149172,0.8323204419889503
20.983888888888888,0.8403314917127072,0.8288674033149172,0.8324585635359116
21.378055555555555,0.8396408839779006,0.8288674033149172,0.8325966850828729
21.736666666666668,0.83853591160221,0.8288674033149172,0.833011049723757
21.934444444444445,0.8371546961325966,0.8288674033149172,0.8328729281767956
22.411944444444444,0.8379834254143647,0.8288674033149172,0.8332872928176795
23.000833333333333,0.8396408839779006,0.8288674033149172,0.8338397790055249
23.829444444444444,0.8397790055248618,0.8288674033149172,0.8338397790055249
23.886944444444445,0.83853591160221,0.8288674033149172,0.8337016574585635
24.64027777777778,0.8375690607734807,0.8288674033149172,0.8339779005524862
24.746666666666666,0.8382596685082873,0.8288674033149172,0.8339779005524862
25.157777777777778,0.8401933701657458,0.8288674033149172,0.8345303867403315
25.386111111111113,0.8408839779005525,0.8288674033149172,0.8357734806629834
25.575277777777778,0.8393646408839779,0.8288674033149172,0.8357734806629834
26.142777777777777,0.83853591160221,0.8288674033149172,0.8357734806629834
26.335555555555555,0.838121546961326,0.8288674033149172,0.8360497237569061
26.79888888888889,0.8378453038674033,0.8288674033149172,0.8359116022099448
27.671388888888888,0.8383977900552486,0.8288674033149172,0.8357734806629834
28.4175,0.8379834254143647,0.8288674033149172,0.8357734806629834
28.95,0.8379834254143647,0.8288674033149172,0.8359116022099448
29.161666666666665,0.8386740331491712,0.8288674033149172,0.8360497237569061
29.444166666666668,0.8378453038674033,0.8288674033149172,0.8360497237569061
29.79277777777778,0.8399171270718232,0.8288674033149172,0.8361878453038674
29.88111111111111,0.8390883977900553,0.8288674033149172,0.8360497237569061
30.595833333333335,0.838121546961326,0.8288674033149172,0.8359116022099448
30.739722222222223,0.8395027624309392,0.8288674033149172,0.8360497237569061
31.13138888888889,0.8392265193370165,0.8288674033149172,0.8359116022099448
31.426666666666666,0.8410220994475138,0.8288674033149172,0.835635359116022
31.47833333333333,0.8404696132596685,0.8288674033149172,0.8359116022099448
32.17027777777778,0.8401933701657458,0.8288674033149172,0.8360497237569061
32.746944444444445,0.8386740331491712,0.8288674033149172,0.8359116022099448
33.58694444444444,0.8401933701657458,0.8288674033149172,0.8360497237569061
33.638333333333335,0.8415745856353591,0.8288674033149172,0.8359116022099448
34.20305555555556,0.8411602209944752,0.8266574585635359,0.8360497237569061
34.388333333333335,0.8403314917127072,0.8266574585635359,0.8366022099447514
34.90611111111111,0.8407458563535911,0.8266574585635359,0.8367403314917127
35.14666666666667,0.8412983425414364,0.8266574585635359,0.8370165745856354
35.31,0.8433701657458563,0.8266574585635359,0.8370165745856354
35.81361111111111,0.843646408839779,0.8266574585635359,0.837292817679558
35.901944444444446,0.8422651933701657,0.8266574585635359,0.837292817679558
36.54527777777778,0.8425414364640884,0.8266574585635359,0.837292817679558
36.774166666666666,0.8439226519337016,0.8266574585635359,0.8374309392265193
37.41833333333334,0.8454419889502762,0.8266574585635359,0.8378453038674033
38.169444444444444,0.8439226519337016,0.8266574585635359,0.8378453038674033
38.61833333333333,0.8447513812154697,0.8266574585635359,0.8374309392265193
38.69694444444445,0.8441988950276244,0.8266574585635359,0.8374309392265193
39.172777777777775,0.8422651933701657,0.8266574585635359,0.837707182320442
39.55555555555556,0.844475138121547,0.8266574585635359,0.838121546961326
39.6375,0.8448895027624309,0.8266574585635359,0.838121546961326
40.208888888888886,0.8457182320441989,0.8266574585635359,0.8383977900552486
40.3425,0.8462707182320443,0.8266574585635359,0.8386740331491712
40.88805555555555,0.8451657458563536,0.8266574585635359,0.8386740331491712
41.16,0.8461325966850829,0.8266574585635359,0.8390883977900553
41.22083333333333,0.8466850828729282,0.8266574585635359,0.8395027624309392
41.926944444444445,0.8472375690607735,0.8266574585635359,0.8395027624309392
42.49305555555556,0.8466850828729282,0.8266574585635359,0.8399171270718232
43.04,0.8455801104972376,0.8266574585635359,0.8397790055248618
43.119166666666665,0.8441988950276244,0.8266574585635359,0.8397790055248618
43.39083333333333,0.8448895027624309,0.8266574585635359,0.8399171270718232
43.96611111111111,0.8459944751381215,0.8266574585635359,0.8400552486187846
44.13611111111111,0.8473756906077348,0.8266574585635359,0.8401933701657458
44.60944444444444,0.8468232044198895,0.8266574585635359,0.8401933701657458
44.65472222222222,0.8476519337016575,0.8266574585635359,0.8406077348066299
45.0475,0.8470994475138122,0.8266574585635359,0.8407458563535911
45.55916666666667,0.8477900552486188,0.8266574585635359,0.8404696132596685
45.66138888888889,0.8476519337016575,0.8266574585635359,0.8404696132596685
46.291111111111114,0.8486187845303867,0.8266574585635359,0.8403314917127072
47.166111111111114,0.848342541436464,0.8266574585635359,0.8404696132596685
47.47638888888889,0.8482044198895028,0.8266574585635359,0.8403314917127072
47.92027777777778,0.8472375690607735,0.8266574585635359,0.8404696132596685
48.37972222222222,0.8468232044198895,0.8266574585635359,0.8404696132596685
48.443888888888885,0.8493093922651934,0.8266574585635359,0.8411602209944752
48.90361111111111,0.8488950276243094,0.8266574585635359,0.8411602209944752
49.01416666666667,0.8498618784530386,0.8266574585635359,0.8414364640883978
49.39472222222222,0.8493093922651934,0.8266574585635359,0.8417127071823205
49.9625,0.8497237569060774,0.8266574585635359,0.842403314917127
50.08888888888889,0.85,0.8266574585635359,0.8425414364640884
50.65027777777778,0.851243093922652,0.8266574585635359,0.8426795580110498
50.66222222222222,0.8520718232044199,0.8266574585635359,0.8426795580110498
50.964444444444446,0.8523480662983426,0.8266574585635359,0.8432320441988951
51.683055555555555,0.851243093922652,0.8266574585635359,0.8432320441988951
52.23916666666667,0.8519337016574585,0.8266574585635359,0.8429558011049724
52.79888888888889,0.8519337016574585,0.8266574585635359,0.8429558011049724
52.8125,0.850828729281768,0.8266574585635359,0.842817679558011
53.14388888888889,0.8529005524861878,0.8266574585635359,0.8433701657458563
53.42333333333333,0.8517955801104973,0.8288674033149172,0.8435082872928177
53.88361111111111,0.8524861878453038,0.8288674033149172,0.8437845303867403
54.36833333333333,0.8524861878453038,0.8288674033149172,0.8441988950276244
54.40416666666667,0.8538674033149172,0.8288674033149172,0.844475138121547
54.785833333333336,0.8535911602209945,0.8288674033149172,0.8439226519337016
55.04222222222222,0.8534530386740331,0.8288674033149172,0.8446132596685083
55.420833333333334,0.8540055248618784,0.8288674033149172,0.8446132596685083
56.03722222222222,0.8542817679558011,0.8288674033149172,0.844475138121547
56.915,0.8533149171270719,0.8288674033149172,0.8447513812154697
57.67055555555555,0.8540055248618784,0.8288674033149172,0.8448895027624309
57.83638888888889,0.8529005524861878,0.8288674033149172,0.8451657458563536
58.19083333333333,0.8541436464088398,0.8288674033149172,0.8451657458563536
58.635555555555555,0.8553867403314918,0.8288674033149172,0.8454419889502762
58.776666666666664,0.855524861878453,0.8288674033149172,0.8454419889502762
59.15222222222222,0.8549723756906077,0.8288674033149172,0.8457182320441989
59.43472222222222,0.8549723756906077,0.8288674033149172,0.8469613259668508
59.835277777777776,0.856353591160221,0.8288674033149172,0.8469613259668508
60.3875,0.8559392265193371,0.8288674033149172,0.8469613259668508
60.70861111111111,0.8562154696132597,0.8288674033149172,0.8472375690607735
61.43833333333333,0.8566298342541436,0.8288674033149172,0.8472375690607735
61.98583333333333,0.856767955801105,0.8288674033149172,0.8472375690607735
62.255,0.8569060773480663,0.8288674033149172,0.8473756906077348
62.528333333333336,0.8564917127071823,0.8288674033149172,0.8473756906077348
62.897777777777776,0.8577348066298343,0.8288674033149172,0.8473756906077348
63.18611111111111,0.8573204419889503,0.8288674033149172,0.8479281767955801
63.630833333333335,0.8575966850828729,0.8288674033149172,0.8479281767955801
63.833333333333336,0.8588397790055249,0.8288674033149172,0.8479281767955801
64.15472222222222,0.8591160220994475,0.8288674033149172,0.8479281767955801
64.52555555555556,0.8582872928176796,0.8288674033149172,0.8479281767955801
64.78333333333333,0.8588397790055249,0.8288674033149172,0.8482044198895028
65.17972222222222,0.8593922651933702,0.8288674033149172,0.848342541436464
65.78333333333333,0.8593922651933702,0.8288674033149172,0.848342541436464
66.66444444444444,0.8600828729281768,0.8288674033149172,0.8488950276243094
66.68277777777777,0.8589779005524862,0.8288674033149172,0.8488950276243094
67.41972222222222,0.8600828729281768,0.8288674033149172,0.8488950276243094
67.59833333333333,0.8600828729281768,0.8288674033149172,0.8488950276243094
67.93833333333333,0.8598066298342542,0.8288674033149172,0.8491712707182321
68.23638888888888,0.8598066298342542,0.8288674033149172,0.8491712707182321
68.36888888888889,0.8595303867403314,0.8288674033149172,0.8493093922651934
68.91083333333333,0.8600828729281768,0.8288674033149172,0.8493093922651934
69.18527777777778,0.8607734806629834,0.8288674033149172,0.849585635359116
69.5813888888889,0.8625690607734806,0.8288674033149172,0.849585635359116
70.45388888888888,0.8613259668508287,0.8288674033149172,0.85
71.19222222222223,0.8620165745856354,0.8288674033149172,0.8501381215469613
71.73222222222222,0.8645027624309393,0.8288674033149172,0.85
72.01472222222222,0.8638121546961326,0.8288674033149172,0.8501381215469613
72.25083333333333,0.8620165745856354,0.8288674033149172,0.8505524861878453
72.6438888888889,0.8607734806629834,0.8334254143646409,0.8505524861878453
72.6525,0.8620165745856354,0.8334254143646409,0.8506906077348066
73.37777777777778,0.8632596685082873,0.8334254143646409,0.8505524861878453
73.59027777777777,0.8629834254143647,0.8334254143646409,0.8511049723756906
73.90583333333333,0.8649171270718232,0.8334254143646409,0.8511049723756906
74.26611111111112,0.8642265193370166,0.8334254143646409,0.8515193370165746
74.27222222222223,0.8631215469613259,0.8334254143646409,0.8523480662983426
74.93861111111111,0.8642265193370166,0.8334254143646409,0.8524861878453038
75.52944444444445,0.8646408839779005,0.8334254143646409,0.8524861878453038
76.41527777777777,0.8638121546961326,0.8334254143646409,0.8524861878453038
76.44666666666667,0.8629834254143647,0.8334254143646409,0.8524861878453038
77.05527777777777,0.8624309392265194,0.8334254143646409,0.8527624309392265
77.1686111111111,0.8649171270718232,0.8334254143646409,0.8529005524861878
77.68611111111112,0.8653314917127072,0.8334254143646409,0.8529005524861878
77.9975,0.8647790055248619,0.8334254143646409,0.8531767955801105
78.10388888888889,0.8628453038674033,0.8334254143646409,0.8530386740331491
78.6613888888889,0.8645027624309393,0.8334254143646409,0.8534530386740331
78.66972222222222,0.8636740331491712,0.8334254143646409,0.8534530386740331
79.3275,0.8636740331491712,0.8334254143646409,0.8534530386740331
79.6175,0.8646408839779005,0.8334254143646409,0.8535911602209945
80.19972222222222,0.8638121546961326,0.8334254143646409,0.8540055248618784
80.94527777777778,0.8649171270718232,0.8334254143646409,0.8542817679558011
81.4713888888889,0.8640883977900552,0.8334254143646409,0.8542817679558011
81.4786111111111,0.8646408839779005,0.8334254143646409,0.8542817679558011
81.97611111111111,0.8660220994475138,0.8334254143646409,0.8542817679558011
82.40666666666667,0.8653314917127072,0.8334254143646409,0.8542817679558011
82.40805555555555,0.8657458563535911,0.8334254143646409,0.8545580110497237
83.05777777777777,0.8658839779005525,0.8334254143646409,0.8548342541436464
83.12472222222222,0.8654696132596685,0.8334254143646409,0.855110497237569
83.6588888888889,0.8662983425414365,0.8334254143646409,0.8553867403314918
84.0075,0.8679558011049724,0.8334254143646409,0.8560773480662983
84.00888888888889,0.8662983425414365,0.8334254143646409,0.8562154696132597
84.69666666666667,0.8656077348066298,0.8334254143646409,0.856353591160221
85.27555555555556,0.8660220994475138,0.8334254143646409,0.856353591160221
85.895,0.8658839779005525,0.8334254143646409,0.8564917127071823
86.1661111111111,0.8668508287292818,0.8334254143646409,0.8566298342541436
86.81777777777778,0.8661602209944751,0.8334254143646409,0.856767955801105
86.91666666666667,0.8671270718232044,0.8334254143646409,0.8569060773480663
87.43472222222222,0.8671270718232044,0.8334254143646409,0.856767955801105
87.45916666666666,0.8671270718232044,0.8334254143646409,0.8574585635359117
87.84027777777777,0.8669889502762431,0.8334254143646409,0.8575966850828729
88.40861111111111,0.8657458563535911,0.8334254143646409,0.8578729281767956
88.42861111111111,0.868232044198895,0.8334254143646409,0.8578729281767956
89.0736111111111,0.8675414364640884,0.8334254143646409,0.8578729281767956
89.94666666666667,0.8676795580110497,0.8334254143646409,0.8585635359116022
90.69722222222222,0.868232044198895,0.8334254143646409,0.8588397790055249
91.22527777777778,0.8672651933701657,0.8334254143646409,0.8587016574585635
91.23194444444445,0.8680939226519337,0.8334254143646409,0.8589779005524862
91.70416666666667,0.8686464088397791,0.8334254143646409,0.8589779005524862
91.86472222222223,0.8669889502762431,0.8359116022099448,0.8591160220994475
92.16444444444444,0.8680939226519337,0.8359116022099448,0.8591160220994475
92.8125,0.8687845303867403,0.8359116022099448,0.8595303867403314
92.8711111111111,0.8696132596685083,0.8359116022099448,0.8595303867403314
93.41444444444444,0.8687845303867403,0.8359116022099448,0.8596685082872928
93.505,0.8669889502762431,0.8359116022099448,0.8600828729281768
93.75,0.8672651933701657,0.8359116022099448,0.8602209944751381
94.45388888888888,0.8693370165745856,0.8359116022099448,0.8603591160220995
95.02166666666666,0.8697513812154696,0.8359116022099448,0.8604972375690608
95.6536111111111,0.8693370165745856,0.8359116022099448,0.8604972375690608
95.91833333333334,0.8693370165745856,0.8359116022099448,0.8606353591160221
96.27583333333334,0.868232044198895,0.8359116022099448,0.8609116022099448
96.66472222222222,0.8698895027624309,0.8359116022099448,0.8611878453038674
97.18305555555555,0.8700276243093923,0.8359116022099448,0.861049723756906
97.21888888888888,0.869060773480663,0.8359116022099448,0.861049723756906
97.57833333333333,0.8691988950276243,0.8359116022099448,0.861049723756906
97.88944444444445,0.8687845303867403,0.8359116022099448,0.8611878453038674
98.18805555555555,0.8689226519337017,0.8359116022099448,0.8611878453038674
98.81972222222223,0.8708563535911602,0.8359116022099448,0.8611878453038674
99.695,0.8701657458563536,0.8359116022099448,0.8617403314917127
100.44805555555556,0.8693370165745856,0.8359116022099448,0.861878453038674
100.68888888888888,0.8687845303867403,0.8359116022099448,0.861878453038674
100.97222222222223,0.8698895027624309,0.8359116022099448,0.8620165745856354
101.43416666666667,0.8697513812154696,0.8359116022099448,0.8620165745856354
101.62722222222222,0.8693370165745856,0.8359116022099448,0.862292817679558
101.92166666666667,0.8697513812154696,0.8359116022099448,0.8624309392265194
102.28333333333333,0.8704419889502762,0.8359116022099448,0.8625690607734806
102.6175,0.8704419889502762,0.8359116022099448,0.862707182320442
103.17583333333333,0.8707182320441988,0.8359116022099448,0.862707182320442
103.23472222222222,0.8704419889502762,0.8359116022099448,0.8625690607734806
103.49333333333334,0.8701657458563536,0.8359116022099448,0.862292817679558
104.21055555555556,0.8703038674033149,0.8359116022099448,0.862292817679558
104.76805555555555,0.8700276243093923,0.8359116022099448,0.862292817679558
105.10888888888888,0.8700276243093923,0.8359116022099448,0.862292817679558
105.34694444444445,0.8705801104972376,0.8359116022099448,0.862292817679558
105.67138888888888,0.8698895027624309,0.8359116022099448,0.8621546961325967
106.03805555555556,0.8704419889502762,0.8359116022099448,0.8621546961325967
106.41222222222223,0.8708563535911602,0.8359116022099448,0.862292817679558
106.68277777777777,0.8703038674033149,0.8359116022099448,0.862707182320442
106.93222222222222,0.8705801104972376,0.8359116022099448,0.8628453038674033
107.31583333333333,0.8712707182320442,0.8359116022099448,0.8629834254143647
107.6325,0.8714088397790055,0.8359116022099448,0.86353591160221
107.94722222222222,0.8707182320441988,0.8359116022099448,0.86353591160221
108.56583333333333,0.8714088397790055,0.8359116022099448,0.8638121546961326
109.44305555555556,0.8712707182320442,0.8359116022099448,0.863950276243094
109.54,0.8719613259668508,0.8370165745856354,0.8640883977900552
110.19833333333334,0.8715469613259669,0.8370165745856354,0.8642265193370166
110.45055555555555,0.8719613259668508,0.8370165745856354,0.8642265193370166
110.71972222222222,0.8719613259668508,0.8370165745856354,0.8642265193370166
111.08666666666667,0.8719613259668508,0.8370165745856354,0.8645027624309393
111.16638888888889,0.8722375690607734,0.8370165745856354,0.8645027624309393
111.67916666666666,0.8725138121546961,0.8370165745856354,0.8645027624309393
112.03527777777778,0.8716850828729282,0.8370165745856354,0.8646408839779005
112.3638888888889,0.8720994475138122,0.8370165745856354,0.8647790055248619
112.74833333333333,0.8719613259668508,0.8370165745856354,0.8647790055248619
112.96333333333334,0.8720994475138122,0.8370165745856354,0.8649171270718232
113.2375,0.8722375690607734,0.8370165745856354,0.8656077348066298
113.96555555555555,0.8725138121546961,0.8370165745856354,0.8658839779005525
114.51416666666667,0.8733425414364641,0.8370165745856354,0.8658839779005525
114.86805555555556,0.8729281767955801,0.8370165745856354,0.8661602209944751
115.06138888888889,0.8733425414364641,0.8370165745856354,0.8660220994475138
115.42527777777778,0.8734806629834254,0.8370165745856354,0.8660220994475138
115.49472222222222,0.8726519337016575,0.8370165745856354,0.8658839779005525
116.15944444444445,0.8729281767955801,0.8370165745856354,0.8658839779005525
116.44055555555556,0.8736187845303868,0.8370165745856354,0.8665745856353592
116.68222222222222,0.874585635359116,0.8370165745856354,0.8665745856353592
117.055,0.8730662983425415,0.8370165745856354,0.8669889502762431
117.11833333333334,0.8719613259668508,0.8370165745856354,0.8671270718232044
117.7063888888889,0.8730662983425415,0.8370165745856354,0.8671270718232044
118.31194444444445,0.8738950276243094,0.8370165745856354,0.8672651933701657
119.1925,0.8727900552486187,0.8370165745856354,0.8674033149171271


==> CSV_data/MNIST_IID_NP.dat <==
time,FedAsync,FedAvg,FedSat
0.034444444444444444,0.0802486187845303,0.0802486187845303,0.0802486187845303
0.3497222222222222,0.0802486187845303,0.0802486187845303,0.0802486187845303
0.3527777777777778,0.0802486187845303,0.0802486187845303,0.0802486187845303
0.6647222222222222,0.0802486187845303,0.0802486187845303,0.0802486187845303
0.7763888888888889,0.0802486187845303,0.0802486187845303,0.0802486187845303
0.9797222222222223,0.0802486187845303,0.0802486187845303,0.0802486187845303
1.2,0.0802486187845303,0.0802486187845303,0.0802486187845303
1.295,0.0802486187845303,0.0802486187845303,0.0802486187845303
1.6105555555555555,0.7828729281767955,0.0802486187845303,0.8200276243093922
1.6236111111111111,0.7828729281767955,0.0802486187845303,0.8200276243093922
1.9252777777777779,0.8151933701657459,0.0802486187845303,0.825414364640884
2.047222222222222,0.8151933701657459,0.0802486187845303,0.825414364640884
2.24,0.8252762430939227,0.0802486187845303,0.8283149171270718
2.471111111111111,0.8272099447513812,0.0802486187845303,0.8303867403314917
2.555277777777778,0.8238950276243094,0.0802486187845303,0.8274861878453039
2.870277777777778,0.824171270718232,0.0802486187845303,0.8287292817679558
2.8944444444444444,0.8280386740331491,0.0802486187845303,0.8272099447513812
3.1858333333333335,0.8287292817679558,0.0802486187845303,0.8276243093922652
3.3180555555555555,0.8284530386740332,0.0802486187845303,0.8276243093922652
3.5008333333333335,0.8277624309392265,0.0802486187845303,0.8279005524861879
3.7419444444444445,0.830939226519337,0.0802486187845303,0.8296961325966851
3.8155555555555556,0.830939226519337,0.0802486187845303,0.8287292817679558
4.1305555555555555,0.8283149171270718,0.0802486187845303,0.8291436464088398
4.165555555555556,0.8284530386740332,0.8288674033149172,0.8284530386740332
4.445555555555556,0.825,0.8288674033149172,0.8283149171270718
4.589166666666666,0.8270718232044199,0.8288674033149172,0.8281767955801105
4.761388888888889,0.8276243093922652,0.8288674033149172,0.8284530386740332
5.012777777777778,0.8267955801104973,0.8288674033149172,0.8265193370165745
5.075833333333334,0.825414364640884,0.8288674033149172,0.8270718232044199
5.390833333333333,0.8287292817679558,0.8288674033149172,0.8279005524861879
5.436388888888889,0.8256906077348066,0.8288674033149172,0.8274861878453039
5.706111111111111,0.8244475138121546,0.8288674033149172,0.8283149171270718
5.86,0.8273480662983426,0.8288674033149172,0.8272099447513812
6.021111111111111,0.8262430939226519,0.8288674033149172,0.8272099447513812
6.283611111111111,0.8262430939226519,0.8288674033149172,0.8259668508287292
6.336944444444445,0.8277624309392265,0.8288674033149172,0.8262430939226519
6.651666666666666,0.8276243093922652,0.8288674033149172,0.8269337016574586
6.7075,0.8280386740331491,0.8288674033149172,0.8266574585635359
6.966388888888889,0.8299723756906078,0.8288674033149172,0.8266574585635359
7.130833333333333,0.8276243093922652,0.8288674033149172,0.8261049723756906
7.2813888888888885,0.8272099447513812,0.8288674033149172,0.825828729281768
7.554444444444444,0.8262430939226519,0.8288674033149172,0.8263812154696133
7.596388888888889,0.8262430939226519,0.8288674033149172,0.8265193370165745
7.912222222222222,0.8270718232044199,0.8288674033149172,0.8269337016574586
7.978055555555556,0.8298342541436464,0.8288674033149172,0.8272099447513812
8.226666666666667,0.8314917127071824,0.8288674033149172,0.8270718232044199
8.401666666666667,0.8302486187845304,0.8266574585635359,0.8270718232044199
8.541666666666666,0.8314917127071824,0.8266574585635359,0.8269337016574586
8.825555555555555,0.8305248618784531,0.8266574585635359,0.8272099447513812
8.856944444444444,0.8303867403314917,0.8266574585635359,0.8279005524861879
9.171944444444444,0.8280386740331491,0.8266574585635359,0.8281767955801105
9.248888888888889,0.8283149171270718,0.8266574585635359,0.8283149171270718
9.487777777777778,0.8292817679558011,0.8266574585635359,0.8284530386740332
9.6725,0.8303867403314917,0.8266574585635359,0.8280386740331491
9.8025,0.8306629834254143,0.8266574585635359,0.8281767955801105
10.096111111111112,0.8338397790055249,0.8266574585635359,0.8283149171270718
10.117222222222223,0.8343922651933702,0.8266574585635359,0.8285911602209944
10.432222222222222,0.8331491712707182,0.8266574585635359,0.8291436464088398
10.519722222222223,0.8324585635359116,0.8266574585635359,0.8290055248618785
10.7475,0.831353591160221,0.8266574585635359,0.8291436464088398
10.94361111111111,0.8303867403314917,0.8266574585635359,0.8295580110497237
11.063055555555556,0.8320441988950277,0.8266574585635359,0.8299723756906078
11.366944444444444,0.833011049723757,0.8266574585635359,0.8308011049723757
11.377777777777778,0.8342541436464088,0.8266574585635359,0.830939226519337
11.6925,0.8339779005524862,0.8266574585635359,0.831353591160221
11.790555555555555,0.8338397790055249,0.8266574585635359,0.8320441988950277
12.007777777777777,0.833011049723757,0.8266574585635359,0.8316298342541436
12.214166666666667,0.8345303867403315,0.8266574585635359,0.831767955801105
12.322777777777778,0.8324585635359116,0.8266574585635359,0.8319060773480663
12.637777777777778,0.8337016574585635,0.8288674033149172,0.8314917127071824
12.63861111111111,0.835635359116022,0.8288674033149172,0.8316298342541436
12.953055555555556,0.8360497237569061,0.8288674033149172,0.8316298342541436
13.061666666666667,0.8359116022099448,0.8288674033149172,0.8316298342541436
13.268055555555556,0.8364640883977901,0.8288674033149172,0.8314917127071824
13.485,0.8352209944751381,0.8288674033149172,0.831353591160221
13.583055555555555,0.8354972375690608,0.8288674033149172,0.8316298342541436
13.898333333333333,0.8354972375690608,0.8288674033149172,0.8320441988950277
13.908611111111112,0.8338397790055249,0.8288674033149172,0.8316298342541436
14.213888888888889,0.835635359116022,0.8288674033149172,0.8323204419889503
14.332222222222223,0.8361878453038674,0.8288674033149172,0.8327348066298342
14.528611111111111,0.8359116022099448,0.8288674033149172,0.8324585635359116
14.75611111111111,0.838121546961326,0.8288674033149172,0.8324585635359116
14.843333333333334,0.8390883977900553,0.8288674033149172,0.8325966850828729
15.158611111111112,0.8367403314917127,0.8288674033149172,0.8327348066298342
15.179722222222223,0.8370165745856354,0.8288674033149172,0.833011049723757
15.473611111111111,0.836878453038674,0.8288674033149172,0.8335635359116023
15.603333333333333,0.8367403314917127,0.8288674033149172,0.8338397790055249
15.789444444444445,0.8363259668508287,0.8288674033149172,0.8339779005524862
16.026944444444446,0.8359116022099448,0.8288674033149172,0.8342541436464088
16.10388888888889,0.8364640883977901,0.8288674033149172,0.8343922651933702
16.41888888888889,0.8395027624309392,0.8288674033149172,0.8352209944751381
16.450555555555557,0.8392265193370165,0.8288674033149172,0.835635359116022
16.733888888888888,0.8392265193370165,0.8288674033149172,0.8354972375690608
16.874166666666667,0.8410220994475138,0.8334254143646409,0.8354972375690608
17.049166666666668,0.8386740331491712,0.8334254143646409,0.8354972375690608
17.298055555555557,0.8382596685082873,0.8334254143646409,0.835635359116022
17.364722222222223,0.8400552486187846,0.8334254143646409,0.835635359116022
17.679444444444446,0.8403314917127072,0.8334254143646409,0.8364640883977901
17.72138888888889,0.8404696132596685,0.8334254143646409,0.8366022099447514
17.994444444444444,0.8403314917127072,0.8334254143646409,0.836878453038674
18.145,0.8401933701657458,0.8334254143646409,0.8371546961325966
18.309444444444445,0.8407458563535911,0.8334254143646409,0.837707182320442
18.56861111111111,0.8430939226519337,0.8334254143646409,0.8378453038674033
18.624444444444446,0.8422651933701657,0.8334254143646409,0.8379834254143647
18.940277777777776,0.8430939226519337,0.8334254143646409,0.838121546961326
18.99222222222222,0.844475138121547,0.8334254143646409,0.8382596685082873
19.255,0.8432320441988951,0.8334254143646409,0.8386740331491712
19.41611111111111,0.8421270718232045,0.8334254143646409,0.83853591160221
19.56972222222222,0.8432320441988951,0.8334254143646409,0.8389502762430939
19.839444444444446,0.8432320441988951,0.8334254143646409,0.8386740331491712
19.884722222222223,0.843646408839779,0.8334254143646409,0.8386740331491712
20.2,0.844475138121547,0.8334254143646409,0.8392265193370165
20.263055555555557,0.8422651933701657,0.8334254143646409,0.8392265193370165
20.515555555555554,0.843646408839779,0.8334254143646409,0.8393646408839779
20.686666666666667,0.844475138121547,0.8334254143646409,0.8395027624309392
20.83,0.8443370165745856,0.8334254143646409,0.8395027624309392
21.110277777777778,0.8443370165745856,0.8359116022099448,0.8399171270718232
21.14527777777778,0.8447513812154697,0.8359116022099448,0.8400552486187846
21.460277777777776,0.8455801104972376,0.8359116022099448,0.8404696132596685
21.534166666666668,0.8451657458563536,0.8359116022099448,0.8408839779005525
21.775277777777777,0.844475138121547,0.8359116022099448,0.8412983425414364
21.9575,0.8447513812154697,0.8359116022099448,0.8418508287292817
22.09111111111111,0.8458563535911602,0.8359116022099448,0.8417127071823205
22.38111111111111,0.844475138121547,0.8359116022099448,0.8418508287292817
22.405833333333334,0.8450276243093923,0.8359116022099448,0.842403314917127
22.720555555555556,0.8455801104972376,0.8359116022099448,0.8426795580110498
22.80472222222222,0.8464088397790055,0.8359116022099448,0.8429558011049724
23.035555555555554,0.8466850828729282,0.8359116022099448,0.8432320441988951
23.22833333333333,0.8458563535911602,0.8359116022099448,0.8432320441988951
23.350833333333334,0.8459944751381215,0.8359116022099448,0.843646408839779
23.65222222222222,0.8476519337016575,0.8359116022099448,0.8437845303867403
23.66638888888889,0.8469613259668508,0.8359116022099448,0.8437845303867403
23.980833333333333,0.8466850828729282,0.8359116022099448,0.844060773480663
24.075555555555557,0.8473756906077348,0.8359116022099448,0.844475138121547
24.29611111111111,0.8464088397790055,0.8359116022099448,0.8446132596685083
24.499166666666667,0.8468232044198895,0.8359116022099448,0.844475138121547
24.61111111111111,0.8468232044198895,0.8359116022099448,0.8446132596685083
24.922777777777778,0.8475138121546961,0.8359116022099448,0.8446132596685083
24.926111111111112,0.8487569060773481,0.8359116022099448,0.8448895027624309
25.241944444444446,0.8487569060773481,0.8359116022099448,0.8448895027624309
25.34638888888889,0.8497237569060774,0.8370165745856354,0.8450276243093923
25.55666666666667,0.8505524861878453,0.8370165745856354,0.8450276243093923
25.77027777777778,0.8490331491712707,0.8370165745856354,0.8457182320441989
25.871388888888887,0.8490331491712707,0.8370165745856354,0.8459944751381215
26.18638888888889,0.8504143646408839,0.8370165745856354,0.8461325966850829
26.19388888888889,0.85,0.8370165745856354,0.8461325966850829
26.501666666666665,0.8501381215469613,0.8370165745856354,0.8465469613259669
26.6175,0.8505524861878453,0.8370165745856354,0.8466850828729282
26.817222222222224,0.8511049723756906,0.8370165745856354,0.8468232044198895
27.04111111111111,0.8527624309392265,0.8370165745856354,0.8465469613259669
27.131944444444443,0.8522099447513812,0.8370165745856354,0.8465469613259669
27.446944444444444,0.8513812154696132,0.8370165745856354,0.8465469613259669
27.46472222222222,0.8515193370165746,0.8370165745856354,0.8462707182320443
27.761944444444445,0.8524861878453038,0.8370165745856354,0.8461325966850829
27.88861111111111,0.8529005524861878,0.8370165745856354,0.8465469613259669
28.076944444444443,0.8515193370165746,0.8370165745856354,0.8468232044198895
28.311944444444446,0.8519337016574585,0.8370165745856354,0.8472375690607735
28.392777777777777,0.8535911602209945,0.8370165745856354,0.8476519337016575
28.70722222222222,0.8533149171270719,0.8370165745856354,0.8475138121546961
28.735555555555557,0.8542817679558011,0.8370165745856354,0.8477900552486188
29.022222222222222,0.8538674033149172,0.8370165745856354,0.8477900552486188
29.159166666666668,0.8552486187845304,0.8370165745856354,0.8480662983425414
29.337222222222223,0.8560773480662983,0.8370165745856354,0.8480662983425414
29.58277777777778,0.8527624309392265,0.8395027624309392,0.848342541436464
29.6525,0.8531767955801105,0.8395027624309392,0.8484806629834254
29.968055555555555,0.855110497237569,0.8395027624309392,0.848342541436464
30.006666666666668,0.8541436464088398,0.8395027624309392,0.848342541436464
30.282777777777778,0.8542817679558011,0.8395027624309392,0.8484806629834254
30.43,0.8548342541436464,0.8395027624309392,0.8484806629834254
30.59777777777778,0.855524861878453,0.8395027624309392,0.8488950276243094
30.85361111111111,0.8570441988950276,0.8395027624309392,0.8490331491712707
30.912777777777777,0.8577348066298343,0.8395027624309392,0.8493093922651934
31.227777777777778,0.8564917127071823,0.8395027624309392,0.849585635359116
31.27722222222222,0.8574585635359117,0.8395027624309392,0.849585635359116
31.54361111111111,0.8560773480662983,0.8395027624309392,0.8497237569060774
31.700833333333332,0.8566298342541436,0.8395027624309392,0.8504143646408839
31.858055555555556,0.8566298342541436,0.8395027624309392,0.8504143646408839
32.124722222222225,0.8570441988950276,0.8395027624309392,0.8506906077348066
32.17305555555556,0.8578729281767956,0.8395027624309392,0.8506906077348066
32.488055555555555,0.8598066298342542,0.8395027624309392,0.8509668508287292
32.54805555555556,0.8589779005524862,0.8395027624309392,0.8513812154696132
32.803333333333335,0.8582872928176796,0.8395027624309392,0.8513812154696132
32.971666666666664,0.8587016574585635,0.8395027624309392,0.8515193370165746
33.11888888888889,0.8591160220994475,0.8395027624309392,0.8517955801104973
33.39527777777778,0.8595303867403314,0.8395027624309392,0.8520718232044199
33.43361111111111,0.8587016574585635,0.8395027624309392,0.8523480662983426
33.74861111111111,0.8588397790055249,0.8395027624309392,0.8526243093922652
33.818888888888885,0.8584254143646409,0.842817679558011,0.8527624309392265
34.06361111111111,0.8598066298342542,0.842817679558011,0.8531767955801105
34.242777777777775,0.8591160220994475,0.842817679558011,0.8533149171270719
34.37861111111111,0.8600828729281768,0.842817679558011,0.8534530386740331
34.66638888888889,0.8595303867403314,0.842817679558011,0.8537292817679558
34.69444444444444,0.8604972375690608,0.842817679558011,0.8538674033149172
35.009166666666665,0.8602209944751381,0.842817679558011,0.8538674033149172
35.09,0.8603591160220995,0.842817679558011,0.8538674033149172
35.32388888888889,0.8607734806629834,0.842817679558011,0.8538674033149172
35.51361111111111,0.8609116022099448,0.842817679558011,0.8541436464088398
35.638888888888886,0.8621546961325967,0.842817679558011,0.8545580110497237
35.937222222222225,0.8614640883977901,0.842817679558011,0.8548342541436464
35.954166666666666,0.8617403314917127,0.842817679558011,0.8549723756906077
36.26972222222222,0.8616022099447513,0.842817679558011,0.855110497237569
36.36083333333333,0.8614640883977901,0.842817679558011,0.855110497237569
36.58444444444444,0.8613259668508287,0.842817679558011,0.8553867403314918
36.784444444444446,0.8628453038674033,0.842817679558011,0.8553867403314918
36.89944444444444,0.8617403314917127,0.842817679558011,0.8549723756906077
37.20805555555555,0.8624309392265194,0.842817679558011,0.8552486187845304
37.214444444444446,0.862707182320442,0.842817679558011,0.8556629834254144
37.529444444444444,0.8625690607734806,0.842817679558011,0.8558011049723757
37.63166666666667,0.8633977900552486,0.842817679558011,0.8559392265193371
37.84527777777778,0.8640883977900552,0.842817679558011,0.8559392265193371
38.055277777777775,0.8632596685082873,0.844475138121547,0.8562154696132597
38.16,0.8631215469613259,0.844475138121547,0.856353591160221
38.47472222222222,0.862707182320442,0.844475138121547,0.8566298342541436
38.479166666666664,0.8633977900552486,0.844475138121547,0.8570441988950276
38.789722222222224,0.8640883977900552,0.844475138121547,0.8571823204419889
38.9025,0.8649171270718232,0.844475138121547,0.8570441988950276
39.105,0.862292817679558,0.844475138121547,0.8571823204419889
39.32611111111111,0.8628453038674033,0.844475138121547,0.8571823204419889
39.42055555555555,0.86353591160221,0.844475138121547,0.8577348066298343
39.735,0.8646408839779005,0.844475138121547,0.8580110497237569
39.749722222222225,0.8631215469613259,0.844475138121547,0.8582872928176796
40.05027777777778,0.8642265193370166,0.844475138121547,0.8582872928176796
40.17333333333333,0.8636740331491712,0.844475138121547,0.8582872928176796
40.36527777777778,0.8640883977900552,0.844475138121547,0.8582872928176796
40.59722222222222,0.8647790055248619,0.844475138121547,0.8587016574585635
40.680277777777775,0.8653314917127072,0.844475138121547,0.8585635359116022
40.99611111111111,0.8640883977900552,0.844475138121547,0.8587016574585635
41.02055555555555,0.8645027624309393,0.844475138121547,0.8589779005524862
41.310833333333335,0.8645027624309393,0.844475138121547,0.8592541436464088
41.44416666666667,0.8636740331491712,0.844475138121547,0.8595303867403314
41.62555555555556,0.8653314917127072,0.844475138121547,0.8596685082872928
41.867777777777775,0.8651933701657458,0.844475138121547,0.8599447513812155
41.94083333333333,0.8657458563535911,0.844475138121547,0.8602209944751381
42.255833333333335,0.8662983425414365,0.844475138121547,0.8603591160220995
42.29138888888889,0.8665745856353592,0.8473756906077348,0.8606353591160221
42.57138888888889,0.8657458563535911,0.8473756906077348,0.8607734806629834
42.71527777777778,0.8657458563535911,0.8473756906077348,0.8609116022099448
42.88611111111111,0.8653314917127072,0.8473756906077348,0.861049723756906
43.13861111111111,0.8651933701657458,0.8473756906077348,0.8611878453038674
43.20111111111111,0.8661602209944751,0.8473756906077348,0.8613259668508287
43.51611111111111,0.8667127071823204,0.8473756906077348,0.8614640883977901
43.562222222222225,0.8665745856353592,0.8473756906077348,0.8613259668508287
43.83111111111111,0.8664364640883978,0.8473756906077348,0.8613259668508287
43.98583333333333,0.8653314917127072,0.8473756906077348,0.8616022099447513
44.14694444444444,0.8665745856353592,0.8473756906077348,0.8617403314917127
44.409444444444446,0.8672651933701657,0.8473756906077348,0.8617403314917127
44.461666666666666,0.8656077348066298,0.8473756906077348,0.861878453038674
44.77638888888889,0.8662983425414365,0.8473756906077348,0.861878453038674
44.833333333333336,0.8668508287292818,0.8473756906077348,0.862292817679558
45.09166666666667,0.8665745856353592,0.8473756906077348,0.862292817679558
45.25666666666667,0.8674033149171271,0.8473756906077348,0.8624309392265194
45.406666666666666,0.8668508287292818,0.8473756906077348,0.8628453038674033
45.68055555555556,0.8668508287292818,0.8473756906077348,0.8628453038674033
45.72222222222222,0.8665745856353592,0.8473756906077348,0.8629834254143647
46.036944444444444,0.8665745856353592,0.8473756906077348,0.8631215469613259
46.104166666666664,0.8658839779005525,0.8473756906077348,0.8629834254143647
46.35194444444444,0.8671270718232044,0.8473756906077348,0.8629834254143647
46.52777777777778,0.8667127071823204,0.8487569060773481,0.8632596685082873
46.66694444444445,0.867817679558011,0.8487569060773481,0.8633977900552486
46.951388888888886,0.8676795580110497,0.8487569060773481,0.8636740331491712
46.981944444444444,0.8680939226519337,0.8487569060773481,0.8636740331491712
47.297777777777775,0.8665745856353592,0.8487569060773481,0.8636740331491712
47.375,0.8668508287292818,0.8487569060773481,0.863950276243094
47.61222222222222,0.8664364640883978,0.8487569060773481,0.863950276243094
47.798611111111114,0.8667127071823204,0.8487569060773481,0.8642265193370166
47.92722222222222,0.867817679558011,0.8487569060773481,0.863950276243094
48.22222222222222,0.8672651933701657,0.8487569060773481,0.8640883977900552
48.2425,0.8680939226519337,0.8487569060773481,0.8638121546961326
48.5575,0.868232044198895,0.8487569060773481,0.8640883977900552
48.645833333333336,0.8698895027624309,0.8487569060773481,0.863950276243094
48.87305555555555,0.867817679558011,0.8487569060773481,0.8642265193370166
49.069722222222225,0.8685082872928177,0.8487569060773481,0.8642265193370166
49.18805555555556,0.8680939226519337,0.8487569060773481,0.8642265193370166
49.49305555555556,0.8676795580110497,0.8487569060773481,0.8645027624309393
49.50277777777778,0.8668508287292818,0.8487569060773481,0.8646408839779005
49.81777777777778,0.8685082872928177,0.8487569060773481,0.8647790055248619
49.916666666666664,0.8686464088397791,0.8487569060773481,0.8647790055248619
50.132777777777775,0.869475138121547,0.8487569060773481,0.8649171270718232
50.34027777777778,0.8685082872928177,0.8487569060773481,0.8647790055248619
50.44861111111111,0.8696132596685083,0.8487569060773481,0.8647790055248619
50.76305555555555,0.8691988950276243,0.8487569060773481,0.8649171270718232
50.763888888888886,0.869060773480663,0.8520718232044199,0.8650552486187846
51.07805555555556,0.8693370165745856,0.8520718232044199,0.8651933701657458
51.187777777777775,0.8691988950276243,0.8520718232044199,0.8653314917127072
51.39333333333333,0.8686464088397791,0.8520718232044199,0.8653314917127072
51.611111111111114,0.8686464088397791,0.8520718232044199,0.8651933701657458
51.708333333333336,0.8697513812154696,0.8520718232044199,0.8653314917127072
52.02388888888889,0.869475138121547,0.8520718232044199,0.8654696132596685
52.03472222222222,0.8700276243093923,0.8520718232044199,0.8657458563535911
52.33888888888889,0.8697513812154696,0.8520718232044199,0.8657458563535911
52.458333333333336,0.8680939226519337,0.8520718232044199,0.8656077348066298
52.65361111111111,0.8698895027624309,0.8520718232044199,0.8654696132596685
52.88194444444444,0.8696132596685083,0.8520718232044199,0.8658839779005525
52.96861111111111,0.8709944751381216,0.8520718232044199,0.8658839779005525
53.283611111111114,0.8709944751381216,0.8520718232044199,0.8662983425414365
53.30583333333333,0.8701657458563536,0.8520718232044199,0.8664364640883978
53.599444444444444,0.8698895027624309,0.8520718232044199,0.8665745856353592
53.729166666666664,0.8696132596685083,0.8520718232044199,0.8665745856353592
53.91416666666667,0.8696132596685083,0.8520718232044199,0.8665745856353592
54.15277777777778,0.8701657458563536,0.8520718232044199,0.8667127071823204
54.22888888888889,0.8704419889502762,0.8520718232044199,0.8668508287292818
54.54416666666667,0.8708563535911602,0.8520718232044199,0.8668508287292818
54.576388888888886,0.8705801104972376,0.8520718232044199,0.8668508287292818
54.85916666666667,0.8704419889502762,0.8520718232044199,0.8671270718232044
55.0,0.8705801104972376,0.855110497237569,0.8671270718232044
55.175,0.8705801104972376,0.855110497237569,0.8671270718232044
55.42388888888889,0.8714088397790055,0.855110497237569,0.8669889502762431
55.48916666666667,0.8719613259668508,0.855110497237569,0.8669889502762431
55.80444444444444,0.8711325966850829,0.855110497237569,0.8672651933701657
55.84722222222222,0.8701657458563536,0.855110497237569,0.8672651933701657
56.11944444444445,0.8703038674033149,0.855110497237569,0.8672651933701657
56.270833333333336,0.8703038674033149,0.855110497237569,0.8675414364640884
56.43472222222222,0.8709944751381216,0.855110497237569,0.8674033149171271
56.694722222222225,0.8709944751381216,0.855110497237569,0.8672651933701657
56.750277777777775,0.8704419889502762,0.855110497237569,0.8675414364640884
57.065,0.8722375690607734,0.855110497237569,0.8675414364640884
57.11833333333333,0.8718232044198895,0.855110497237569,0.8676795580110497
57.37972222222222,0.8725138121546961,0.855110497237569,0.867817679558011
57.54194444444445,0.8715469613259669,0.855110497237569,0.867817679558011
57.695,0.8712707182320442,0.855110497237569,0.867817679558011
57.965555555555554,0.8705801104972376,0.855110497237569,0.867817679558011
58.01,0.8716850828729282,0.855110497237569,0.8679558011049724
58.32555555555555,0.8718232044198895,0.855110497237569,0.8679558011049724
58.38916666666667,0.8718232044198895,0.855110497237569,0.8680939226519337
58.640277777777776,0.8718232044198895,0.855110497237569,0.8680939226519337
58.812777777777775,0.8725138121546961,0.855110497237569,0.868232044198895
58.95527777777778,0.8720994475138122,0.855110497237569,0.8683701657458563
59.23638888888889,0.8723756906077348,0.8573204419889503,0.8685082872928177
59.27027777777778,0.8720994475138122,0.8573204419889503,0.8686464088397791
59.585277777777776,0.8732044198895028,0.8573204419889503,0.8686464088397791
59.66,0.8729281767955801,0.8573204419889503,0.8687845303867403
59.90111111111111,0.8727900552486187,0.8573204419889503,0.8689226519337017
60.08361111111111,0.8718232044198895,0.8573204419889503,0.869060773480663
60.215833333333336,0.8720994475138122,0.8573204419889503,0.8691988950276243
60.507222222222225,0.8720994475138122,0.8573204419889503,0.869060773480663
60.53055555555556,0.873756906077348,0.8573204419889503,0.8691988950276243
60.84583333333333,0.8727900552486187,0.8573204419889503,0.8691988950276243
60.93083333333333,0.8725138121546961,0.8573204419889503,0.8691988950276243
61.160833333333336,0.8733425414364641,0.8573204419889503,0.8691988950276243
61.35444444444445,0.8732044198895028,0.8573204419889503,0.8691988950276243
61.47638888888889,0.8741712707182321,0.8573204419889503,0.869060773480663
61.778333333333336,0.8734806629834254,0.8573204419889503,0.869060773480663
61.79138888888889,0.8736187845303868,0.8573204419889503,0.8691988950276243
62.10611111111111,0.8743093922651933,0.8573204419889503,0.869475138121547
62.20166666666667,0.8730662983425415,0.8573204419889503,0.869475138121547
62.42111111111111,0.8725138121546961,0.8573204419889503,0.8693370165745856
62.625277777777775,0.8725138121546961,0.8573204419889503,0.8693370165745856
62.736111111111114,0.8732044198895028,0.8573204419889503,0.869475138121547
63.04888888888889,0.8736187845303868,0.8573204419889503,0.8696132596685083
63.051944444444445,0.8736187845303868,0.8573204419889503,0.8697513812154696
63.36638888888889,0.8741712707182321,0.8573204419889503,0.8697513812154696
63.4725,0.8733425414364641,0.8596685082872928,0.8698895027624309
63.68138888888889,0.8743093922651933,0.8596685082872928,0.8700276243093923
63.896388888888886,0.8732044198895028,0.8596685082872928,0.8701657458563536
63.99666666666667,0.8727900552486187,0.8596685082872928,0.8704419889502762
64.31166666666667,0.874585635359116,0.8596685082872928,0.8704419889502762
64.31972222222223,0.8727900552486187,0.8596685082872928,0.8704419889502762
64.6275,0.8730662983425415,0.8596685082872928,0.8704419889502762
64.74333333333334,0.8736187845303868,0.8596685082872928,0.8704419889502762
64.94222222222223,0.8730662983425415,0.8596685082872928,0.8705801104972376
65.16694444444444,0.873756906077348,0.8596685082872928,0.8705801104972376
65.25694444444444,0.8744475138121547,0.8596685082872928,0.8705801104972376
65.57194444444444,0.8730662983425415,0.8596685082872928,0.8704419889502762
65.59055555555555,0.8732044198895028,0.8596685082872928,0.8705801104972376
65.88694444444444,0.8740331491712707,0.8596685082872928,0.8707182320441988
66.01444444444445,0.8740331491712707,0.8596685082872928,0.8705801104972376
66.20277777777778,0.8736187845303868,0.8596685082872928,0.8708563535911602
66.43777777777778,0.8734806629834254,0.8596685082872928,0.8709944751381216
66.51722222222222,0.8732044198895028,0.8596685082872928,0.8709944751381216
66.83222222222223,0.874585635359116,0.8596685082872928,0.8709944751381216
66.86138888888888,0.8738950276243094,0.8596685082872928,0.8712707182320442
67.1475,0.8732044198895028,0.8596685082872928,0.8712707182320442
67.285,0.8740331491712707,0.8596685082872928,0.8711325966850829
67.4625,0.8748618784530386,0.8596685082872928,0.8712707182320442
67.7088888888889,0.8743093922651933,0.8621546961325967,0.8712707182320442
67.77833333333334,0.8738950276243094,0.8621546961325967,0.8712707182320442
68.09305555555555,0.8736187845303868,0.8621546961325967,0.8714088397790055
68.1325,0.8734806629834254,0.8621546961325967,0.8714088397790055
68.40777777777778,0.8755524861878453,0.8621546961325967,0.8714088397790055
68.55611111111111,0.8738950276243094,0.8621546961325967,0.8715469613259669
68.72277777777778,0.8734806629834254,0.8621546961325967,0.8715469613259669
68.97972222222222,0.874585635359116,0.8621546961325967,0.8716850828729282
69.03805555555556,0.8752762430939226,0.8621546961325967,0.8716850828729282
69.3536111111111,0.8755524861878453,0.8621546961325967,0.8715469613259669
69.40333333333334,0.8748618784530386,0.8621546961325967,0.8715469613259669
69.66833333333334,0.8743093922651933,0.8621546961325967,0.8715469613259669
69.82694444444445,0.873756906077348,0.8621546961325967,0.8715469613259669
69.98305555555555,0.8756906077348067,0.8621546961325967,0.8716850828729282
70.25055555555555,0.875,0.8621546961325967,0.8719613259668508
70.29833333333333,0.8741712707182321,0.8621546961325967,0.8720994475138122
70.61333333333333,0.8761049723756906,0.8621546961325967,0.8722375690607734
70.67416666666666,0.8755524861878453,0.8621546961325967,0.8723756906077348
70.92916666666666,0.8747237569060774,0.8621546961325967,0.8723756906077348
71.09777777777778,0.8758287292817679,0.8621546961325967,0.8725138121546961
71.24361111111111,0.8744475138121547,0.8621546961325967,0.8726519337016575
71.5213888888889,0.8759668508287293,0.8621546961325967,0.8726519337016575
71.5586111111111,0.875414364640884,0.8621546961325967,0.8726519337016575
71.87361111111112,0.8751381215469614,0.8621546961325967,0.8726519337016575
71.945,0.8747237569060774,0.8636740331491712,0.8727900552486187
72.18888888888888,0.8756906077348067,0.8636740331491712,0.8729281767955801
72.36888888888889,0.8763812154696132,0.8636740331491712,0.8729281767955801
72.50444444444445,0.8755524861878453,0.8636740331491712,0.8729281767955801
72.79222222222222,0.8752762430939226,0.8636740331491712,0.8729281767955801
72.81916666666666,0.8748618784530386,0.8636740331491712,0.8729281767955801
73.13388888888889,0.8759668508287293,0.8636740331491712,0.8727900552486187
73.21583333333334,0.8761049723756906,0.8636740331491712,0.8727900552486187
73.44916666666667,0.8751381215469614,0.8636740331491712,0.8729281767955801
73.63944444444445,0.8758287292817679,0.8636740331491712,0.8729281767955801
73.76416666666667,0.8765193370165746,0.8636740331491712,0.8730662983425415
74.06305555555555,0.876243093922652,0.8636740331491712,0.8732044198895028
74.08,0.8761049723756906,0.8636740331491712,0.8733425414364641
74.39444444444445,0.8752762430939226,0.8636740331491712,0.8733425414364641
74.48694444444445,0.8758287292817679,0.8636740331491712,0.8733425414364641
74.70944444444444,0.8766574585635359,0.8636740331491712,0.8734806629834254
74.91027777777778,0.8761049723756906,0.8636740331491712,0.8734806629834254
75.02444444444444,0.8752762430939226,0.8636740331491712,0.8734806629834254
75.3338888888889,0.8759668508287293,0.8636740331491712,0.873756906077348
75.33972222222222,0.8767955801104972,0.8636740331491712,0.873756906077348
75.65527777777778,0.8766574585635359,0.8636740331491712,0.873756906077348
75.7575,0.8769337016574585,0.8636740331491712,0.8738950276243094
75.97,0.8761049723756906,0.8636740331491712,0.8738950276243094
76.18111111111111,0.8761049723756906,0.8643646408839779,0.8740331491712707
76.285,0.8763812154696132,0.8643646408839779,0.8740331491712707
76.6,0.8774861878453039,0.8643646408839779,0.8740331491712707
76.605,0.8759668508287293,0.8643646408839779,0.8740331491712707
76.915,0.8785911602209945,0.8643646408839779,0.8741712707182321
77.02833333333334,0.8767955801104972,0.8643646408839779,0.8741712707182321
77.23083333333334,0.8766574585635359,0.8643646408839779,0.8743093922651933
77.45194444444445,0.8773480662983425,0.8643646408839779,0.8743093922651933
77.54555555555555,0.8763812154696132,0.8643646408839779,0.8743093922651933
77.86027777777778,0.8765193370165746,0.8643646408839779,0.8743093922651933
77.87555555555555,0.8765193370165746,0.8643646408839779,0.8743093922651933
78.17527777777778,0.8772099447513813,0.8643646408839779,0.8744475138121547
78.29916666666666,0.8759668508287293,0.8643646408839779,0.8743093922651933
78.49055555555556,0.8780386740331492,0.8643646408839779,0.8741712707182321
78.72305555555556,0.8769337016574585,0.8643646408839779,0.8741712707182321
78.80611111111111,0.8765193370165746,0.8643646408839779,0.8740331491712707
79.12083333333334,0.8766574585635359,0.8643646408839779,0.8744475138121547
79.14666666666666,0.876243093922652,0.8643646408839779,0.8744475138121547
79.43583333333333,0.8767955801104972,0.8643646408839779,0.8744475138121547
79.57027777777778,0.8783149171270718,0.8643646408839779,0.8744475138121547
79.75083333333333,0.8765193370165746,0.8643646408839779,0.8744475138121547
79.99388888888889,0.8776243093922652,0.8643646408839779,0.8743093922651933
80.06583333333333,0.8785911602209945,0.8643646408839779,0.8743093922651933
80.38166666666666,0.8781767955801105,0.8643646408839779,0.8741712707182321
80.4175,0.8777624309392266,0.8657458563535911,0.8743093922651933
80.69638888888889,0.8763812154696132,0.8657458563535911,0.8743093922651933
80.8411111111111,0.8766574585635359,0.8657458563535911,0.8743093922651933
81.0111111111111,0.8773480662983425,0.8657458563535911,0.8744475138121547
81.26472222222222,0.8765193370165746,0.8657458563535911,0.8744475138121547
81.32611111111112,0.8767955801104972,0.8657458563535911,0.874585635359116
81.64138888888888,0.8783149171270718,0.8657458563535911,0.8747237569060774
81.68833333333333,0.8777624309392266,0.8657458563535911,0.875
81.95694444444445,0.8785911602209945,0.8657458563535911,0.8751381215469614
82.11194444444445,0.8781767955801105,0.8657458563535911,0.8751381215469614
82.2713888888889,0.8781767955801105,0.8657458563535911,0.8751381215469614
82.53555555555556,0.8776243093922652,0.8657458563535911,0.8751381215469614
82.58666666666667,0.8779005524861878,0.8657458563535911,0.8752762430939226
82.90166666666667,0.8777624309392266,0.8657458563535911,0.8755524861878453
82.95944444444444,0.8769337016574585,0.8657458563535911,0.8756906077348067
83.21666666666667,0.8794198895027624,0.8657458563535911,0.8759668508287293
83.38277777777778,0.8784530386740331,0.8657458563535911,0.8758287292817679
83.5325,0.8790055248618784,0.8657458563535911,0.8758287292817679
83.80638888888889,0.8785911602209945,0.8657458563535911,0.8759668508287293
83.84722222222223,0.8769337016574585,0.8657458563535911,0.8758287292817679
84.16194444444444,0.8776243093922652,0.8657458563535911,0.8758287292817679
84.23,0.8781767955801105,0.8657458563535911,0.8758287292817679
84.47694444444444,0.8783149171270718,0.8657458563535911,0.8758287292817679
84.6536111111111,0.8772099447513813,0.8671270718232044,0.8758287292817679
84.79222222222222,0.8791436464088398,0.8671270718232044,0.8758287292817679
85.0775,0.8787292817679558,0.8671270718232044,0.8758287292817679
85.10777777777778,0.8777624309392266,0.8671270718232044,0.8759668508287293
85.4225,0.8777624309392266,0.8671270718232044,0.8759668508287293
85.50083333333333,0.8770718232044199,0.8671270718232044,0.8758287292817679
85.7375,0.8780386740331492,0.8671270718232044,0.8758287292817679
85.92444444444445,0.8785911602209945,0.8671270718232044,0.8758287292817679
86.0525,0.8784530386740331,0.8671270718232044,0.8758287292817679
86.34805555555556,0.8790055248618784,0.8671270718232044,0.8758287292817679
86.3675,0.8791436464088398,0.8671270718232044,0.8758287292817679
86.68333333333334,0.8796961325966851,0.8671270718232044,0.8759668508287293
86.77166666666666,0.8785911602209945,0.8671270718232044,0.8759668508287293
86.99805555555555,0.8779005524861878,0.8671270718232044,0.8759668508287293
87.19555555555556,0.8780386740331492,0.8671270718232044,0.8759668508287293
87.31277777777778,0.8792817679558012,0.8671270718232044,0.8759668508287293
87.61888888888889,0.8784530386740331,0.8671270718232044,0.8761049723756906
87.62777777777778,0.8787292817679558,0.8671270718232044,0.8761049723756906
87.94305555555556,0.8801104972375691,0.8671270718232044,0.876243093922652
88.0425,0.8787292817679558,0.8671270718232044,0.876243093922652
88.25861111111111,0.8795580110497238,0.8671270718232044,0.8763812154696132
88.4661111111111,0.8792817679558012,0.8671270718232044,0.8763812154696132
88.57333333333334,0.8787292817679558,0.8671270718232044,0.8763812154696132
88.88833333333334,0.8794198895027624,0.8671270718232044,0.876243093922652
88.88972222222222,0.8780386740331492,0.8680939226519337,0.876243093922652
89.20333333333333,0.8785911602209945,0.8680939226519337,0.876243093922652
89.31361111111111,0.8784530386740331,0.8680939226519337,0.8763812154696132
89.51833333333333,0.8799723756906077,0.8680939226519337,0.8763812154696132
89.73722222222223,0.8791436464088398,0.8680939226519337,0.8763812154696132
89.83416666666666,0.8795580110497238,0.8680939226519337,0.8763812154696132
90.14861111111111,0.8785911602209945,0.8680939226519337,0.876243093922652
90.16083333333333,0.8791436464088398,0.8680939226519337,0.8765193370165746
90.4636111111111,0.8791436464088398,0.8680939226519337,0.8765193370165746
90.58444444444444,0.8795580110497238,0.8680939226519337,0.8765193370165746
90.77888888888889,0.8795580110497238,0.8680939226519337,0.8765193370165746
91.00805555555556,0.8780386740331492,0.8680939226519337,0.8766574585635359
91.09388888888888,0.8798342541436464,0.8680939226519337,0.8767955801104972
91.40944444444445,0.8795580110497238,0.8680939226519337,0.8770718232044199
91.43166666666667,0.8788674033149171,0.8680939226519337,0.8770718232044199
91.72416666666666,0.8790055248618784,0.8680939226519337,0.8770718232044199
91.85527777777777,0.8784530386740331,0.8680939226519337,0.8772099447513813
92.03916666666667,0.8795580110497238,0.8680939226519337,0.8772099447513813
92.27888888888889,0.8798342541436464,0.8680939226519337,0.8773480662983425
92.35416666666667,0.8802486187845304,0.8680939226519337,0.8774861878453039
92.66916666666667,0.8803867403314917,0.8680939226519337,0.8774861878453039
92.7025,0.8802486187845304,0.8680939226519337,0.8774861878453039
92.985,0.8803867403314917,0.8680939226519337,0.8774861878453039
93.12611111111111,0.8787292817679558,0.8691988950276243,0.8774861878453039
93.29944444444445,0.8788674033149171,0.8691988950276243,0.8774861878453039
93.55,0.8788674033149171,0.8691988950276243,0.8773480662983425
93.61444444444444,0.8791436464088398,0.8691988950276243,0.8773480662983425
93.92944444444444,0.8798342541436464,0.8691988950276243,0.8773480662983425
93.97333333333333,0.8803867403314917,0.8691988950276243,0.8772099447513813
94.24472222222222,0.8802486187845304,0.8691988950276243,0.8772099447513813
94.39694444444444,0.8802486187845304,0.8691988950276243,0.8772099447513813
94.56027777777778,0.880939226519337,0.8691988950276243,0.8772099447513813
94.82055555555556,0.8801104972375691,0.8691988950276243,0.8772099447513813
94.875,0.8801104972375691,0.8691988950276243,0.8773480662983425
95.19,0.8799723756906077,0.8691988950276243,0.8773480662983425
95.24416666666667,0.8788674033149171,0.8691988950276243,0.8773480662983425
95.505,0.8792817679558012,0.8691988950276243,0.8772099447513813
95.66805555555555,0.8798342541436464,0.8691988950276243,0.8772099447513813
95.82,0.8801104972375691,0.8691988950276243,0.8772099447513813
96.09138888888889,0.8801104972375691,0.8691988950276243,0.8772099447513813
96.13583333333334,0.8812154696132597,0.8691988950276243,0.8772099447513813
96.45055555555555,0.8806629834254144,0.8691988950276243,0.8772099447513813
96.515,0.8812154696132597,0.8691988950276243,0.8773480662983425
96.76527777777778,0.8802486187845304,0.8691988950276243,0.8773480662983425
96.93861111111111,0.8808011049723757,0.8691988950276243,0.8773480662983425
97.08027777777778,0.880939226519337,0.8691988950276243,0.8773480662983425
97.36222222222223,0.8787292817679558,0.8698895027624309,0.8774861878453039
97.39555555555556,0.8802486187845304,0.8698895027624309,0.8774861878453039
97.71111111111111,0.8796961325966851,0.8698895027624309,0.8777624309392266
97.78611111111111,0.8802486187845304,0.8698895027624309,0.8777624309392266
98.02555555555556,0.8799723756906077,0.8698895027624309,0.8777624309392266
98.20944444444444,0.880524861878453,0.8698895027624309,0.8779005524861878
98.34083333333334,0.8801104972375691,0.8698895027624309,0.8779005524861878
98.63305555555556,0.8810773480662983,0.8698895027624309,0.8779005524861878
98.65583333333333,0.8814917127071823,0.8698895027624309,0.8779005524861878
98.97083333333333,0.8814917127071823,0.8698895027624309,0.8779005524861878
99.05666666666667,0.880939226519337,0.8698895027624309,0.8780386740331492
99.28666666666666,0.8810773480662983,0.8698895027624309,0.8780386740331492
99.48027777777777,0.8795580110497238,0.8698895027624309,0.8781767955801105
99.60138888888889,0.8808011049723757,0.8698895027624309,0.8783149171270718
99.90416666666667,0.8802486187845304,0.8698895027624309,0.8783149171270718
99.9161111111111,0.8796961325966851,0.8698895027624309,0.8783149171270718
100.23138888888889,0.880524861878453,0.8698895027624309,0.8783149171270718
100.3275,0.8808011049723757,0.8698895027624309,0.8784530386740331
100.54638888888888,0.8812154696132597,0.8698895027624309,0.8784530386740331
100.75111111111111,0.8819060773480663,0.8698895027624309,0.8785911602209945
100.86194444444445,0.8820441988950276,0.8698895027624309,0.8785911602209945
101.175,0.8812154696132597,0.8698895027624309,0.8785911602209945
101.1763888888889,0.8812154696132597,0.8698895027624309,0.8785911602209945
101.49166666666666,0.8808011049723757,0.8698895027624309,0.8787292817679558
101.59861111111111,0.8798342541436464,0.8712707182320442,0.8787292817679558
101.80666666666667,0.8802486187845304,0.8712707182320442,0.8787292817679558
102.02222222222223,0.8803867403314917,0.8712707182320442,0.8785911602209945
102.12166666666667,0.8806629834254144,0.8712707182320442,0.8785911602209945
102.4375,0.8819060773480663,0.8712707182320442,0.8787292817679558
102.44583333333334,0.8819060773480663,0.8712707182320442,0.8787292817679558
102.75222222222222,0.8816298342541437,0.8712707182320442,0.8787292817679558
102.86944444444444,0.8820441988950276,0.8712707182320442,0.8787292817679558
103.06694444444445,0.8814917127071823,0.8712707182320442,0.8788674033149171
103.29305555555555,0.881767955801105,0.8712707182320442,0.8788674033149171
103.38222222222223,0.8813535911602209,0.8712707182320442,0.8791436464088398
103.69722222222222,0.8816298342541437,0.8712707182320442,0.8790055248618784
103.71666666666667,0.880939226519337,0.8712707182320442,0.8790055248618784
104.01277777777777,0.8806629834254144,0.8712707182320442,0.8790055248618784
104.14027777777778,0.8801104972375691,0.8712707182320442,0.8790055248618784
104.3275,0.8802486187845304,0.8712707182320442,0.8790055248618784
104.56388888888888,0.8813535911602209,0.8712707182320442,0.8790055248618784
104.6425,0.8812154696132597,0.8712707182320442,0.8790055248618784
104.9575,0.880939226519337,0.8712707182320442,0.8790055248618784
104.9875,0.881767955801105,0.8712707182320442,0.8791436464088398
105.2725,0.882182320441989,0.8712707182320442,0.8791436464088398
105.41111111111111,0.8820441988950276,0.8712707182320442,0.8791436464088398
105.58833333333334,0.881767955801105,0.8712707182320442,0.8791436464088398
105.83472222222223,0.880939226519337,0.8722375690607734,0.8790055248618784
105.90277777777777,0.8806629834254144,0.8722375690607734,0.8790055248618784
106.21777777777778,0.880524861878453,0.8722375690607734,0.8790055248618784
106.25861111111111,0.8803867403314917,0.8722375690607734,0.8790055248618784
106.53305555555555,0.8806629834254144,0.8722375690607734,0.8790055248618784
106.68194444444444,0.8808011049723757,0.8722375690607734,0.8790055248618784
106.84805555555556,0.8827348066298343,0.8722375690607734,0.8791436464088398
107.10555555555555,0.8831491712707182,0.8722375690607734,0.8791436464088398
107.16361111111111,0.8832872928176796,0.8722375690607734,0.8791436464088398
107.4786111111111,0.882182320441989,0.8722375690607734,0.8791436464088398
107.52916666666667,0.8825966850828729,0.8722375690607734,0.8791436464088398
107.79333333333334,0.8823204419889503,0.8722375690607734,0.8792817679558012
107.95277777777778,0.8806629834254144,0.8722375690607734,0.8792817679558012
108.10833333333333,0.880939226519337,0.8722375690607734,0.8792817679558012
108.37666666666667,0.8806629834254144,0.8722375690607734,0.8794198895027624
108.42333333333333,0.8810773480662983,0.8722375690607734,0.8795580110497238
108.73916666666666,0.8825966850828729,0.8722375690607734,0.8795580110497238
108.8,0.8825966850828729,0.8722375690607734,0.8795580110497238
109.05361111111111,0.882182320441989,0.8722375690607734,0.8796961325966851
109.22361111111111,0.8825966850828729,0.8722375690607734,0.8796961325966851
109.36861111111111,0.882182320441989,0.8722375690607734,0.8796961325966851
109.64722222222223,0.8824585635359116,0.8722375690607734,0.8796961325966851
109.68388888888889,0.8825966850828729,0.8722375690607734,0.8796961325966851
109.99888888888889,0.8823204419889503,0.8722375690607734,0.8798342541436464
110.07083333333334,0.8819060773480663,0.8729281767955801,0.8798342541436464
110.31444444444445,0.882182320441989,0.8729281767955801,0.8798342541436464
110.49472222222222,0.8810773480662983,0.8729281767955801,0.8798342541436464
110.62944444444445,0.8814917127071823,0.8729281767955801,0.8798342541436464
110.91805555555555,0.881767955801105,0.8729281767955801,0.8799723756906077
110.94416666666666,0.882182320441989,0.8729281767955801,0.8799723756906077
111.25916666666667,0.8810773480662983,0.8729281767955801,0.8799723756906077
111.34166666666667,0.8828729281767956,0.8729281767955801,0.8799723756906077
111.57416666666667,0.8827348066298343,0.8729281767955801,0.8798342541436464
111.76527777777778,0.8830110497237569,0.8729281767955801,0.8799723756906077
111.89,0.8830110497237569,0.8729281767955801,0.8799723756906077
112.18916666666667,0.881767955801105,0.8729281767955801,0.8799723756906077
112.20472222222222,0.881767955801105,0.8729281767955801,0.8799723756906077
112.51944444444445,0.8812154696132597,0.8729281767955801,0.8799723756906077
112.61277777777778,0.8810773480662983,0.8729281767955801,0.8801104972375691
112.83472222222223,0.8810773480662983,0.8729281767955801,0.8803867403314917
113.0363888888889,0.881767955801105,0.8729281767955801,0.8803867403314917
113.14972222222222,0.8828729281767956,0.8729281767955801,0.8803867403314917
113.46,0.8835635359116022,0.8729281767955801,0.8803867403314917
113.46555555555555,0.8838397790055249,0.8729281767955801,0.8803867403314917
113.77972222222222,0.8831491712707182,0.8729281767955801,0.8803867403314917
113.88361111111111,0.8837016574585635,0.8729281767955801,0.880524861878453
114.095,0.8825966850828729,0.8729281767955801,0.880524861878453
114.30722222222222,0.8812154696132597,0.8734806629834254,0.8806629834254144
114.41,0.8810773480662983,0.8734806629834254,0.8806629834254144
114.72527777777778,0.8824585635359116,0.8734806629834254,0.8806629834254144
114.73083333333334,0.8819060773480663,0.8734806629834254,0.8808011049723757
115.04083333333334,0.8824585635359116,0.8734806629834254,0.8808011049723757
115.15444444444445,0.8828729281767956,0.8734806629834254,0.8808011049723757
115.35555555555555,0.8824585635359116,0.8734806629834254,0.8806629834254144
115.57805555555555,0.8832872928176796,0.8734806629834254,0.8806629834254144
115.67027777777778,0.8824585635359116,0.8734806629834254,0.8806629834254144
115.98555555555555,0.8823204419889503,0.8734806629834254,0.8806629834254144
116.00166666666667,0.8825966850828729,0.8734806629834254,0.8808011049723757
116.30055555555556,0.8832872928176796,0.8734806629834254,0.8808011049723757
116.42527777777778,0.8830110497237569,0.8734806629834254,0.8808011049723757
116.61638888888889,0.8831491712707182,0.8734806629834254,0.8808011049723757
116.84916666666666,0.8819060773480663,0.8734806629834254,0.8808011049723757
116.93083333333334,0.8823204419889503,0.8734806629834254,0.8808011049723757
117.24583333333334,0.8824585635359116,0.8734806629834254,0.8808011049723757
117.2725,0.882182320441989,0.8734806629834254,0.8808011049723757
117.56083333333333,0.881767955801105,0.8734806629834254,0.8808011049723757
117.69611111111111,0.8834254143646408,0.8734806629834254,0.8808011049723757
117.87611111111111,0.8831491712707182,0.8734806629834254,0.8808011049723757
118.11972222222222,0.8832872928176796,0.8734806629834254,0.8806629834254144
118.19166666666666,0.8838397790055249,0.8734806629834254,0.8806629834254144
118.50638888888889,0.8832872928176796,0.8734806629834254,0.8806629834254144
118.54333333333334,0.8816298342541437,0.8741712707182321,0.8806629834254144
118.82111111111111,0.882182320441989,0.8741712707182321,0.8808011049723757
118.96722222222222,0.8823204419889503,0.8741712707182321,0.8808011049723757
119.13638888888889,0.8816298342541437,0.8741712707182321,0.8808011049723757
119.39055555555555,0.8824585635359116,0.8741712707182321,0.8808011049723757
119.45138888888889,0.8838397790055249,0.8741712707182321,0.8808011049723757
119.76694444444445,0.8841160220994475,0.8741712707182321,0.8808011049723757


==> CSV_data/NP_IID.dat <==
time,FedAsync out,FedAvg,FedSat
0.034444444444444444,0.1037,0.1037,
0.3497222222222222,0.1037,0.1037,0.1037
0.3527777777777778,0.1037,0.1037,0.1037
0.6647222222222222,0.1037,0.1037,0.1037
0.7763888888888889,0.1037,0.1037,0.1037
0.9797222222222223,0.1037,0.1037,0.1037
1.2,0.1037,0.1037,0.1037
1.295,0.1037,0.1037,0.1037
1.6105555555555555,0.1008,0.1037,0.1037
1.6236111111111111,0.1008,0.1037,0.316
1.9252777777777779,0.1,0.1037,0.316
2.047222222222222,0.1,0.1037,0.2965
2.24,0.1,0.1037,0.2965
2.471111111111111,0.1,0.1037,0.2778
2.555277777777778,0.1011,0.1037,0.2161
2.870277777777778,0.1098,0.1037,0.2083
2.8944444444444444,0.1261,0.1037,0.2163
3.1858333333333335,0.1397,0.1037,0.2031
3.3180555555555555,0.1287,0.1037,0.1982
3.5008333333333335,0.1531,0.1037,0.1964
3.7419444444444445,0.1413,0.1037,0.2018
3.8155555555555556,0.1815,0.1037,0.186
4.1305555555555555,0.2333,0.1037,0.1993
4.165555555555556,0.2334,0.1889,0.2153
4.445555555555556,0.2515,0.1889,0.2069
4.589166666666666,0.2772,0.1889,0.2208
4.761388888888889,0.3226,0.1889,0.2512
5.012777777777778,0.356,0.1889,0.2593
5.075833333333334,0.3885,0.1889,0.3015
5.390833333333333,0.3857,0.1889,0.3099
5.436388888888889,0.3949,0.1889,0.3231
5.706111111111111,0.4194,0.1889,0.3666
5.86,0.3881,0.1889,0.3623
6.021111111111111,0.4033,0.1889,0.4064
6.283611111111111,0.4009,0.1889,0.4109
6.336944444444445,0.4169,0.1889,0.4482
6.651666666666666,0.4422,0.1889,0.4442
6.7075,0.4489,0.1889,0.452
6.966388888888889,0.4724,0.1889,0.4512
7.130833333333333,0.4691,0.1889,0.4538
7.2813888888888885,0.4704,0.1889,0.4595
7.554444444444444,0.4909,0.1889,0.4668
7.596388888888889,0.4965,0.1889,0.4742
7.912222222222222,0.5145,0.1889,0.4781
7.978055555555556,0.5171,0.1889,0.4888
8.226666666666667,0.5255,0.1889,0.4862
8.401666666666667,0.5324,0.4358,0.4989
8.541666666666666,0.5416,0.4358,0.5049
8.825555555555555,0.5521,0.4358,0.512
8.856944444444444,0.552,0.4358,0.5163
9.171944444444444,0.545,0.4358,0.5226
9.248888888888889,0.5471,0.4358,0.5272
9.487777777777778,0.5518,0.4358,0.5327
9.6725,0.561,0.4358,0.5368
9.8025,0.562,0.4358,0.542
10.096111111111112,0.5665,0.4358,0.5418
10.117222222222223,0.5663,0.4358,0.5551
10.432222222222222,0.5762,0.4358,0.556
10.519722222222223,0.5725,0.4358,0.5613
10.7475,0.5861,0.4358,0.5635
10.94361111111111,0.5677,0.4358,0.5636
11.063055555555556,0.5793,0.4358,0.5642
11.366944444444444,0.5811,0.4358,0.5668
11.377777777777778,0.5921,0.4358,0.5733
11.6925,0.5918,0.4358,0.5742
11.790555555555555,0.5888,0.4358,0.5752
12.007777777777777,0.5985,0.4358,0.5804
12.214166666666667,0.6054,0.4358,0.5794
12.322777777777778,0.6035,0.4358,0.5803
12.637777777777778,0.6076,0.501,0.5899
12.63861111111111,0.6119,0.501,0.597
12.953055555555556,0.617,0.501,0.6001
13.061666666666667,0.6172,0.501,0.6016
13.268055555555556,0.6167,0.501,0.6048
13.485,0.629,0.501,0.6056
13.583055555555555,0.6343,0.501,0.6087
13.898333333333333,0.6367,0.501,0.6141
13.908611111111112,0.6324,0.501,0.6156
14.213888888888889,0.6281,0.501,0.6184
14.332222222222223,0.6307,0.501,0.6193
14.528611111111111,0.6436,0.501,0.6198
14.75611111111111,0.6381,0.501,0.6221
14.843333333333334,0.6442,0.501,0.6251
15.158611111111112,0.648,0.501,0.6296
15.179722222222223,0.6379,0.501,0.6241
15.473611111111111,0.6445,0.501,0.6324
15.603333333333333,0.6431,0.501,0.634
15.789444444444445,0.6478,0.501,0.6332
16.026944444444446,0.6448,0.501,0.6367
16.10388888888889,0.6527,0.501,0.6416
16.41888888888889,0.6585,0.501,0.6425
16.450555555555557,0.6559,0.501,0.6413
16.733888888888888,0.6593,0.501,0.6439
16.874166666666667,0.6586,0.5667,0.6507
17.049166666666668,0.6626,0.5667,0.652
17.298055555555557,0.6641,0.5667,0.6534
17.364722222222223,0.6683,0.5667,0.6562
17.679444444444446,0.6626,0.5667,0.6534
17.72138888888889,0.6561,0.5667,0.6579
17.994444444444444,0.6683,0.5667,0.6605
18.145,0.6732,0.5667,0.6594
18.309444444444445,0.6713,0.5667,0.6617
18.56861111111111,0.6818,0.5667,0.6644
18.624444444444446,0.6781,0.5667,0.67
18.940277777777776,0.6895,0.5667,0.6702
18.99222222222222,0.6842,0.5667,0.6713
19.255,0.6853,0.5667,0.6735
19.41611111111111,0.6826,0.5667,0.6753
19.56972222222222,0.6881,0.5667,0.6743
19.839444444444446,0.6887,0.5667,0.6753
19.884722222222223,0.6958,0.5667,0.6792
20.2,0.694,0.5667,0.6765
20.263055555555557,0.6863,0.5667,0.6736
20.515555555555554,0.691,0.5667,0.6729
20.686666666666667,0.7002,0.5667,0.68
20.83,0.7007,0.5667,0.6819
21.110277777777778,0.7051,0.6029,0.6842
21.14527777777778,0.7096,0.6029,0.6853
21.460277777777776,0.7039,0.6029,0.6859
21.534166666666668,0.7062,0.6029,0.692
21.775277777777777,0.7012,0.6029,0.6936
21.9575,0.702,0.6029,0.6951
22.09111111111111,0.7071,0.6029,0.6968
22.38111111111111,0.706,0.6029,0.6925
22.405833333333334,0.7072,0.6029,0.6957
22.720555555555556,0.715,0.6029,0.698
22.80472222222222,0.713,0.6029,0.6997
23.035555555555554,0.7183,0.6029,0.6974
23.22833333333333,0.7088,0.6029,0.7001
23.350833333333334,0.7155,0.6029,0.6989
23.65222222222222,0.7135,0.6029,0.701
23.66638888888889,0.7117,0.6029,0.7004
23.980833333333333,0.7168,0.6029,0.7067
24.075555555555557,0.7107,0.6029,0.7052
24.29611111111111,0.7163,0.6029,0.71
24.499166666666667,0.7152,0.6029,0.7109
24.61111111111111,0.7248,0.6029,0.7107
24.922777777777778,0.7259,0.6029,0.7091
24.926111111111112,0.7327,0.6029,0.7112
25.241944444444446,0.7345,0.6029,0.7108
25.34638888888889,0.73,0.6421,0.7158
25.55666666666667,0.7298,0.6421,0.7185
25.77027777777778,0.7346,0.6421,0.7188
25.871388888888887,0.7362,0.6421,0.7202
26.18638888888889,0.739,0.6421,0.7216
26.19388888888889,0.7418,0.6421,0.7212
26.501666666666665,0.742,0.6421,0.7233
26.6175,0.7385,0.6421,0.7265
26.817222222222224,0.7421,0.6421,0.7255
27.04111111111111,0.7425,0.6421,0.7254
27.131944444444443,0.7441,0.6421,0.7279
27.446944444444444,0.7455,0.6421,0.7279
27.46472222222222,0.7487,0.6421,0.727
27.761944444444445,0.7481,0.6421,0.7292
27.88861111111111,0.7409,0.6421,0.7297
28.076944444444443,0.7464,0.6421,0.7302
28.311944444444446,0.7476,0.6421,0.7332
28.392777777777777,0.7511,0.6421,0.7374
28.70722222222222,0.7511,0.6421,0.7377
28.735555555555557,0.7469,0.6421,0.7352
29.022222222222222,0.751,0.6421,0.7383
29.159166666666668,0.7494,0.6421,0.7391
29.337222222222223,0.7535,0.6421,0.7396
29.58277777777778,0.7503,0.6636,0.7394
29.6525,0.7536,0.6636,0.7406
29.968055555555555,0.7613,0.6636,0.74
30.006666666666668,0.7581,0.6636,0.7405
30.282777777777778,0.7627,0.6636,0.744
30.43,0.7613,0.6636,0.7461
30.59777777777778,0.7525,0.6636,0.7484
30.85361111111111,0.757,0.6636,0.7519
30.912777777777777,0.7598,0.6636,0.7534
31.227777777777778,0.7622,0.6636,0.7511
31.27722222222222,0.7634,0.6636,0.7525
31.54361111111111,0.7674,0.6636,0.7542
31.700833333333332,0.7693,0.6636,0.7532
31.858055555555556,0.768,0.6636,0.7555
32.124722222222225,0.7609,0.6636,0.7555
32.17305555555556,0.7723,0.6636,0.7567
32.488055555555555,0.7691,0.6636,0.7583
32.54805555555556,0.7764,0.6636,0.7569
32.803333333333335,0.7724,0.6636,0.7586
32.971666666666664,0.7749,0.6636,0.7599
33.11888888888889,0.7753,0.6636,0.76
33.39527777777778,0.7732,0.6636,0.7615
33.43361111111111,0.7762,0.6636,0.76
33.74861111111111,0.7716,0.6636,0.7604
33.818888888888885,0.7672,0.6894,0.7592
34.06361111111111,0.7774,0.6894,0.7615
34.242777777777775,0.7812,0.6894,0.7609
34.37861111111111,0.7827,0.6894,0.762
34.66638888888889,0.7802,0.6894,0.7622
34.69444444444444,0.7798,0.6894,0.7628
35.009166666666665,0.7776,0.6894,0.7618
35.09,0.7816,0.6894,0.764
35.32388888888889,0.7813,0.6894,0.7657
35.51361111111111,0.7838,0.6894,0.7652
35.638888888888886,0.791,0.6894,0.765
35.937222222222225,0.7895,0.6894,0.7647
35.954166666666666,0.7886,0.6894,0.766
36.26972222222222,0.7851,0.6894,0.7693
36.36083333333333,0.7848,0.6894,0.7718
36.58444444444444,0.7883,0.6894,0.7751
36.784444444444446,0.7878,0.6894,0.7741
36.89944444444444,0.7891,0.6894,0.7744
37.20805555555555,0.7908,0.6894,0.7751
37.214444444444446,0.795,0.6894,0.7752
37.529444444444444,0.7959,0.6894,0.7756
37.63166666666667,0.792,0.6894,0.7764
37.84527777777778,0.7924,0.6894,0.7773
38.055277777777775,0.7901,0.7001,0.7773
38.16,0.7887,0.7001,0.7786
38.47472222222222,0.7947,0.7001,0.7764
38.479166666666664,0.7924,0.7001,0.7766
38.789722222222224,0.7955,0.7001,0.7775
38.9025,0.7945,0.7001,0.7769
39.105,0.7923,0.7001,0.7774
39.32611111111111,0.7943,0.7001,0.7784
39.42055555555555,0.7971,0.7001,0.7769
39.735,0.7992,0.7001,0.7772
39.749722222222225,0.7979,0.7001,0.7781
40.05027777777778,0.7991,0.7001,0.7809
40.17333333333333,0.8015,0.7001,0.7807
40.36527777777778,0.7968,0.7001,0.7842
40.59722222222222,0.8058,0.7001,0.7825
40.680277777777775,0.8023,0.7001,0.7843
40.99611111111111,0.8033,0.7001,0.7827
41.02055555555555,0.804,0.7001,0.7836
41.310833333333335,0.8052,0.7001,0.7871
41.44416666666667,0.8,0.7001,0.7881
41.62555555555556,0.8055,0.7001,0.7914
41.867777777777775,0.8062,0.7001,0.7901
41.94083333333333,0.807,0.7001,0.7926
42.255833333333335,0.8086,0.7001,0.7905
42.29138888888889,0.8074,0.7162,0.7923
42.57138888888889,0.8098,0.7162,0.7913
42.71527777777778,0.8102,0.7162,0.7911
42.88611111111111,0.811,0.7162,0.7911
43.13861111111111,0.8097,0.7162,0.7924
43.20111111111111,0.8082,0.7162,0.7917
43.51611111111111,0.8128,0.7162,0.7913
43.562222222222225,0.8121,0.7162,0.7948
43.83111111111111,0.808,0.7162,0.795
43.98583333333333,0.8099,0.7162,0.794
44.14694444444444,0.8103,0.7162,0.7937
44.409444444444446,0.8125,0.7162,0.7946
44.461666666666666,0.8097,0.7162,0.7954
44.77638888888889,0.8145,0.7162,0.7957
44.833333333333336,0.8122,0.7162,0.7955
45.09166666666667,0.8102,0.7162,0.7951
45.25666666666667,0.8108,0.7162,0.7973
45.406666666666666,0.8125,0.7162,0.7989
45.68055555555556,0.8124,0.7162,0.8019
45.72222222222222,0.8133,0.7162,0.8013
46.036944444444444,0.8121,0.7162,0.801
46.104166666666664,0.8182,0.7162,0.8029
46.35194444444444,0.817,0.7162,0.8056
46.52777777777778,0.8178,0.7323,0.8038
46.66694444444445,0.8211,0.7323,0.806
46.951388888888886,0.8167,0.7323,0.8037
46.981944444444444,0.8173,0.7323,0.8041
47.297777777777775,0.8217,0.7323,0.8008
47.375,0.8208,0.7323,0.8026
47.61222222222222,0.8194,0.7323,0.8024
47.798611111111114,0.8214,0.7323,0.8004
47.92722222222222,0.8211,0.7323,0.801
48.22222222222222,0.8173,0.7323,0.7987
48.2425,0.82,0.7323,0.7994
48.5575,0.8238,0.7323,0.8031
48.645833333333336,0.8201,0.7323,0.8063
48.87305555555555,0.8174,0.7323,0.8068
49.069722222222225,0.821,0.7323,0.8082
49.18805555555556,0.8219,0.7323,0.8067
49.49305555555556,0.8194,0.7323,0.8044
49.50277777777778,0.8202,0.7323,0.807
49.81777777777778,0.8229,0.7323,0.8068
49.916666666666664,0.8222,0.7323,0.8053
50.132777777777775,0.8223,0.7323,0.806
50.34027777777778,0.8218,0.7323,0.8073
50.44861111111111,0.8255,0.7323,0.8084
50.76305555555555,0.822,0.7323,0.8093
50.763888888888886,0.8212,0.7475,0.8106
51.07805555555556,0.8242,0.7475,0.809
51.187777777777775,0.8291,0.7475,0.8085
51.39333333333333,0.8233,0.7475,0.8103
51.611111111111114,0.8261,0.7475,0.811
51.708333333333336,0.827,0.7475,0.8112
52.02388888888889,0.8258,0.7475,0.8118
52.03472222222222,0.8288,0.7475,0.8132
52.33888888888889,0.8315,0.7475,0.8143
52.458333333333336,0.8292,0.7475,0.8161
52.65361111111111,0.8317,0.7475,0.8154
52.88194444444444,0.8312,0.7475,0.8144
52.96861111111111,0.8319,0.7475,0.815
53.283611111111114,0.8341,0.7475,0.8136
53.30583333333333,0.8338,0.7475,0.815
53.599444444444444,0.834,0.7475,0.8145
53.729166666666664,0.8351,0.7475,0.8141
53.91416666666667,0.8341,0.7475,0.8156
54.15277777777778,0.83,0.7475,0.8129
54.22888888888889,0.8306,0.7475,0.812
54.54416666666667,0.8271,0.7475,0.8121
54.576388888888886,0.8222,0.7475,0.8131
54.85916666666667,0.828,0.7475,0.8151
55.0,0.8276,0.7636,0.8175
55.175,0.8295,0.7636,0.8165
55.42388888888889,0.8331,0.7636,0.8199
55.48916666666667,0.8299,0.7636,0.82
55.80444444444444,0.8303,0.7636,0.819
55.84722222222222,0.8311,0.7636,0.8221
56.11944444444445,0.8349,0.7636,0.8237
56.270833333333336,0.8343,0.7636,0.8252
56.43472222222222,0.8337,0.7636,0.825
56.694722222222225,0.8377,0.7636,0.825
56.750277777777775,0.8372,0.7636,0.8248
57.065,0.8363,0.7636,0.8251
57.11833333333333,0.8347,0.7636,0.8269
57.37972222222222,0.8378,0.7636,0.8254
57.54194444444445,0.8392,0.7636,0.8235
57.695,0.8371,0.7636,0.8262
57.965555555555554,0.8321,0.7636,0.8275
58.01,0.8304,0.7636,0.8241
58.32555555555555,0.835,0.7636,0.8251
58.38916666666667,0.8354,0.7636,0.8216
58.640277777777776,0.8415,0.7636,0.8219
58.812777777777775,0.8397,0.7636,0.8261
58.95527777777778,0.8372,0.7636,0.8266
59.23638888888889,0.8412,0.7696,0.8274
59.27027777777778,0.8407,0.7696,0.8269
59.585277777777776,0.8434,0.7696,0.8253
59.66,0.8383,0.7696,0.8255
59.90111111111111,0.8375,0.7696,0.8276
60.08361111111111,0.8358,0.7696,0.83
60.215833333333336,0.8397,0.7696,0.8291
60.507222222222225,0.8424,0.7696,0.8297
60.53055555555556,0.8403,0.7696,0.8303
60.84583333333333,0.8421,0.7696,0.8281
60.93083333333333,0.8382,0.7696,0.8308
61.160833333333336,0.843,0.7696,0.8322
61.35444444444445,0.8396,0.7696,0.8316
61.47638888888889,0.8392,0.7696,0.8327
61.778333333333336,0.8374,0.7696,0.8332
61.79138888888889,0.8409,0.7696,0.8331
62.10611111111111,0.8428,0.7696,0.8311
62.20166666666667,0.8427,0.7696,0.8335
62.42111111111111,0.8381,0.7696,0.8336
62.625277777777775,0.8401,0.7696,0.8302
62.736111111111114,0.8456,0.7696,0.8308
63.04888888888889,0.8482,0.7696,0.8311
63.051944444444445,0.8486,0.7696,0.8326
63.36638888888889,0.8454,0.7696,0.8328
63.4725,0.8509,0.7852,0.8332
63.68138888888889,0.846,0.7852,0.8308
63.896388888888886,0.8466,0.7852,0.8315
63.99666666666667,0.8469,0.7852,0.8327
64.31166666666667,0.8452,0.7852,0.8343
64.31972222222223,0.8404,0.7852,0.835
64.6275,0.8479,0.7852,0.8368
64.74333333333334,0.8446,0.7852,0.837
64.94222222222223,0.8454,0.7852,0.8386
65.16694444444444,0.8465,0.7852,0.8379
65.25694444444444,0.8462,0.7852,0.8371
65.57194444444444,0.8484,0.7852,0.8385
65.59055555555555,0.848,0.7852,0.8406
65.88694444444444,0.8455,0.7852,0.8389
66.01444444444445,0.842,0.7852,0.8383
66.20277777777778,0.8486,0.7852,0.8381
66.43777777777778,0.8447,0.7852,0.8361
66.51722222222222,0.8397,0.7852,0.838
66.83222222222223,0.8467,0.7852,0.8372
66.86138888888888,0.8455,0.7852,0.8398
67.1475,0.842,0.7852,0.8403
67.285,0.8447,0.7852,0.8407
67.4625,0.8466,0.7852,0.8397
67.7088888888889,0.8505,0.7945,0.839
67.77833333333334,0.8492,0.7945,0.8408
68.09305555555555,0.8517,0.7945,0.8401
68.1325,0.8493,0.7945,0.8424
68.40777777777778,0.8508,0.7945,0.8425
68.55611111111111,0.8526,0.7945,0.8401
68.72277777777778,0.852,0.7945,0.8373
68.97972222222222,0.8537,0.7945,0.8398
69.03805555555556,0.855,0.7945,0.8396
69.3536111111111,0.8528,0.7945,0.8391
69.40333333333334,0.8528,0.7945,0.8369
69.66833333333334,0.8564,0.7945,0.8379
69.82694444444445,0.8521,0.7945,0.8388
69.98305555555555,0.8516,0.7945,0.8392
70.25055555555555,0.85,0.7945,0.8398
70.29833333333333,0.8478,0.7945,0.8397
70.61333333333333,0.8501,0.7945,0.8405
70.67416666666666,0.8527,0.7945,0.8416
70.92916666666666,0.8519,0.7945,0.8416
71.09777777777778,0.8528,0.7945,0.844
71.24361111111111,0.8533,0.7945,0.8427
71.5213888888889,0.8526,0.7945,0.8418
71.5586111111111,0.8504,0.7945,0.8454
71.87361111111112,0.8518,0.7945,0.8447
71.945,0.8545,0.7964,0.8469
72.18888888888888,0.8526,0.7964,0.8475
72.36888888888889,0.8518,0.7964,0.8481
72.50444444444445,0.8526,0.7964,0.8491
72.79222222222222,0.8542,0.7964,0.8492
72.81916666666666,0.8554,0.7964,0.8496
73.13388888888889,0.8538,0.7964,0.8492
73.21583333333334,0.8559,0.7964,0.8479
73.44916666666667,0.8552,0.7964,0.8498
73.63944444444445,0.8561,0.7964,0.8484
73.76416666666667,0.859,0.7964,0.8481
74.06305555555555,0.8573,0.7964,0.8486
74.08,0.8569,0.7964,0.8475
74.39444444444445,0.859,0.7964,0.8489
74.48694444444445,0.8557,0.7964,0.8492
74.70944444444444,0.8563,0.7964,0.8497
74.91027777777778,0.8571,0.7964,0.8494
75.02444444444444,0.8604,0.7964,0.8487
75.3338888888889,0.8619,0.7964,0.848
75.33972222222222,0.8592,0.7964,0.8493
75.65527777777778,0.8562,0.7964,0.8499
75.7575,0.8581,0.7964,0.8508
75.97,0.8608,0.7964,0.8488
76.18111111111111,0.8591,0.8045,0.8492
76.285,0.8617,0.8045,0.8498
76.6,0.8607,0.8045,0.8504
76.605,0.8594,0.8045,0.8527
76.915,0.8575,0.8045,0.8503
77.02833333333334,0.8585,0.8045,0.8519
77.23083333333334,0.853,0.8045,0.8528
77.45194444444445,0.8558,0.8045,0.8517
77.54555555555555,0.8504,0.8045,0.8518
77.86027777777778,0.8454,0.8045,0.8527
77.87555555555555,0.8566,0.8045,0.8524
78.17527777777778,0.8595,0.8045,0.8526
78.29916666666666,0.8588,0.8045,0.8521
78.49055555555556,0.8593,0.8045,0.851
78.72305555555556,0.8621,0.8045,0.8513
78.80611111111111,0.8635,0.8045,0.8543
79.12083333333334,0.8627,0.8045,0.8549
79.14666666666666,0.861,0.8045,0.8547
79.43583333333333,0.8614,0.8045,0.856
79.57027777777778,0.8622,0.8045,0.8557
79.75083333333333,0.8622,0.8045,0.8562
79.99388888888889,0.8602,0.8045,0.8538
80.06583333333333,,0.8045,0.856
80.38166666666666,,0.8045,0.8533
80.4175,,0.8141,0.8537
80.69638888888889,,0.8141,0.8553
80.8411111111111,,0.8141,0.8548
81.0111111111111,,0.8141,0.8537
81.26472222222222,,0.8141,0.8519
81.32611111111112,,0.8141,0.851
81.64138888888888,,0.8141,0.8521
81.68833333333333,,0.8141,0.8528
81.95694444444445,,0.8141,0.8534
82.11194444444445,,0.8141,0.8558
82.2713888888889,,0.8141,0.8558
82.53555555555556,,0.8141,0.856
82.58666666666667,,0.8141,0.8537
82.90166666666667,,0.8141,0.8552
82.95944444444444,,0.8141,0.8557
83.21666666666667,,0.8141,0.8548
83.38277777777778,,0.8141,0.8547
83.5325,,0.8141,0.8562
83.80638888888889,,0.8141,0.8565
83.84722222222223,,0.8141,0.856
84.16194444444444,,0.8141,0.8551
84.23,,0.8141,0.8547
84.47694444444444,,0.8141,0.856
84.6536111111111,,0.8167,0.8562
84.79222222222222,,0.8167,0.8556
85.0775,,0.8167,0.8527
85.10777777777778,,0.8167,0.847
85.4225,,0.8167,0.8507
85.50083333333333,,0.8167,0.8516
85.7375,,0.8167,0.8547
85.92444444444445,,0.8167,0.8523
86.0525,,0.8167,0.8548
86.34805555555556,,0.8167,0.8563
86.3675,,0.8167,0.8582
86.68333333333334,,0.8167,0.8612
86.77166666666666,,0.8167,0.8584
86.99805555555555,,0.8167,0.8595
87.19555555555556,,0.8167,0.8586
87.31277777777778,,0.8167,0.8602
87.61888888888889,,0.8167,0.8598
87.62777777777778,,0.8167,0.8591
87.94305555555556,,0.8167,0.8594
88.0425,,0.8167,0.8596
88.25861111111111,,0.8167,0.8591
88.4661111111111,,0.8167,0.8594
88.57333333333334,,0.8167,0.8605
88.88833333333334,,0.8167,0.8626
88.88972222222222,,0.8239,0.8606
89.20333333333333,,0.8239,0.861
89.31361111111111,,,0.8587
89.51833333333333,,,0.86
89.73722222222223,,,0.8637
89.83416666666666,,,0.8618
90.14861111111111,,,0.8617
90.16083333333333,,,0.8584
90.4636111111111,,,0.8587
90.58444444444444,,,0.8598
90.77888888888889,,,0.8598
91.00805555555556,,,0.861
91.09388888888888,,,0.8621
91.40944444444445,,,0.8623
91.43166666666667,,,0.861
91.72416666666666,,,0.8606
91.85527777777777,,,0.8624
92.03916666666667,,,0.8645
92.27888888888889,,,0.8647
92.35416666666667,,,0.865
92.66916666666667,,,0.8668
92.7025,,,0.8646
92.985,,,0.8656
93.12611111111111,,,0.8658
93.29944444444445,,,0.8653
93.55,,,0.8649
93.61444444444444,,,0.8664
93.92944444444444,,,0.8672
93.97333333333333,,,0.8683
94.24472222222222,,,0.8674
94.39694444444444,,,0.8665
94.56027777777778,,,0.866
94.82055555555556,,,0.8655
94.875,,,0.8668
95.19,,,0.8649
95.24416666666667,,,0.8658
95.505,,,0.8669
95.66805555555555,,,0.8662
95.82,,,0.8662
96.09138888888889,,,0.8642
96.13583333333334,,,0.8632
96.45055555555555,,,0.8643
96.515,,,0.8655
96.76527777777778,,,0.8641
96.93861111111111,,,0.8629
97.08027777777778,,,0.8627
97.36222222222223,,,0.8645
97.39555555555556,,,0.8633
97.71111111111111,,,0.8646
97.78611111111111,,,0.8651
98.02555555555556,,,0.8636
98.20944444444444,,,0.8645
98.34083333333334,,,0.866
98.63305555555556,,,0.864
98.65583333333333,,,0.8671
98.97083333333333,,,0.8687
99.05666666666667,,,0.8687
99.28666666666666,,,0.8659
99.48027777777777,,,0.8661
99.60138888888889,,,0.8653
99.90416666666667,,,0.8659
99.9161111111111,,,0.8666
100.23138888888889,,,0.8671
100.3275,,,0.8684
100.54638888888888,,,0.8651
100.75111111111111,,,0.8667
100.86194444444445,,,0.8677
101.175,,,0.8654
101.1763888888889,,,0.8673
101.49166666666666,,,0.8682
101.59861111111111,,,0.8676
101.80666666666667,,,0.8684
102.02222222222223,,,0.8693
102.12166666666667,,,0.8685
102.4375,,,0.8703
102.44583333333334,,,0.8692
102.75222222222222,,,0.8688
102.86944444444444,,,0.8699
103.06694444444445,,,0.8708
103.29305555555555,,,0.8742
103.38222222222223,,,0.873
103.69722222222222,,,0.8725
103.71666666666667,,,0.8721
104.01277777777777,,,0.873
104.14027777777778,,,0.8714
104.3275,,,0.8731
104.56388888888888,,,0.8722
104.6425,,,0.8716
104.9575,,,0.8709
104.9875,,,0.8699
105.2725,,,0.8683
105.41111111111111,,,0.8703
105.58833333333334,,,0.8682
105.83472222222223,,,0.8674
105.90277777777777,,,0.8686
106.21777777777778,,,0.8677
106.25861111111111,,,0.8701
106.53305555555555,,,0.8744
106.68194444444444,,,0.8731
106.84805555555556,,,0.8729
107.10555555555555,,,0.8709
107.16361111111111,,,0.8719
107.4786111111111,,,0.8723
107.52916666666667,,,0.8748
107.79333333333334,,,0.8744
107.95277777777778,,,0.8744
108.10833333333333,,,0.8739
108.37666666666667,,,0.8745
108.42333333333333,,,0.8738
108.73916666666666,,,0.8713
108.8,,,0.8714
109.05361111111111,,,0.8735
109.22361111111111,,,0.8727
109.36861111111111,,,0.8705
109.64722222222223,,,0.8721
109.68388888888889,,,0.8739
109.99888888888889,,,0.8731
110.07083333333334,,,0.8747
110.31444444444445,,,0.8765
110.49472222222222,,,0.8757
110.62944444444445,,,0.8757
110.91805555555555,,,0.8761
110.94416666666666,,,0.8754
111.25916666666667,,,0.8748
111.34166666666667,,,0.8762
111.57416666666667,,,0.8757
111.76527777777778,,,0.8755
111.89,,,0.8763
112.18916666666667,,,0.8755
112.20472222222222,,,0.8764
112.51944444444445,,,0.8765
112.61277777777778,,,0.8746
112.83472222222223,,,0.8766
113.0363888888889,,,0.877
113.14972222222222,,,0.8777
113.46,,,0.877
113.46555555555555,,,0.8773
113.77972222222222,,,0.8771
113.88361111111111,,,0.8763
114.095,,,0.8763
114.30722222222222,,,0.8748
114.41,,,0.8731
114.72527777777778,,,0.8727
114.73083333333334,,,0.8747
115.04083333333334,,,0.8745
115.15444444444445,,,0.8765
115.35555555555555,,,0.8775
115.57805555555555,,,0.878
115.67027777777778,,,0.8791
115.98555555555555,,,0.8789
116.00166666666667,,,0.8779
116.30055555555556,,,0.8777
116.42527777777778,,,0.8775
116.61638888888889,,,0.8792
116.84916666666666,,,0.8785
116.93083333333334,,,0.8807
117.24583333333334,,,0.8809
117.2725,,,0.8802
117.56083333333333,,,0.8788
117.69611111111111,,,0.8792
117.87611111111111,,,0.8797
118.11972222222222,,,0.8803
118.19166666666666,,,0.8803
118.50638888888889,,,0.8802
118.54333333333334,,,0.8805
118.82111111111111,,,0.8806
118.96722222222222,,,0.8816
119.13638888888889,,,0.8791
119.39055555555555,,,0.8794
119.45138888888889,,,0.8789
119.76694444444445,,,0.8796


==> CSV_data/Uniform_settings.dat <==
,round,FedAsync NIID,FedAsync IID,FedSat NIID,FedSat IID
0,0,0.1037,0.1037,0.1037,0.1037
1,1,0.1065,,0.2622,0.3088
2,2,0.1,,0.1588,0.2809
3,3,0.1,,0.1447,0.2384
4,4,0.1,,0.1381,0.2122
5,5,0.1,,0.1393,0.2044
6,6,0.1,,0.1278,0.1947
7,7,0.1,,0.125,0.1806
8,8,0.1,,0.1206,0.1864
9,9,0.1,,0.1179,0.1762
10,10,0.1,0.142,0.144,0.1746
11,11,0.1142,,0.1339,0.1784
12,12,0.1,,0.142,0.1801
13,13,0.1,,0.1447,0.1918
14,14,0.1,,0.1579,0.2017
15,15,0.1,,0.1714,0.2303
16,16,0.1,,0.1903,0.2594
17,17,0.1,,0.2025,0.2864
18,18,0.1,,0.2189,0.3134
19,19,0.1006,,0.2381,0.3418
20,20,0.1021,0.3632,0.2562,0.382
21,21,0.104,,0.2904,0.4064
22,22,0.1009,,0.3222,0.4112
23,23,0.1041,,0.3639,0.4189
24,24,0.1153,,0.3883,0.4211
25,25,0.1197,,0.399,0.4216
26,26,0.1268,,0.4081,0.4185
27,27,0.1368,,0.4142,0.4342
28,28,0.1919,,0.4196,0.4379
29,29,0.1617,,0.4236,0.4522
30,30,0.1661,0.4806,0.4255,0.4641
31,31,0.1813,,0.4401,0.4712
32,32,0.2467,,0.4425,0.4789
33,33,0.1902,,0.4423,0.4782
34,34,0.1996,,0.456,0.4822
35,35,0.2108,,0.4623,0.491
36,36,0.2196,,0.4687,0.5012
37,37,0.2847,,0.4767,0.5039
38,38,0.3048,,0.4788,0.5085
39,39,0.2951,,0.4823,0.5147
40,40,0.3034,0.545,0.4825,0.5173
41,41,0.3201,,0.4841,0.5183
42,42,0.3795,,0.4903,0.5224
43,43,0.3117,,0.4906,0.5243
44,44,0.288,,0.4883,0.527
45,45,0.2861,,0.492,0.5333
46,46,0.3006,,0.4996,0.5296
47,47,0.4068,,0.5012,0.5362
48,48,0.3909,,0.4955,0.542
49,49,0.3556,,0.5014,0.5464
50,50,0.3557,0.5772,0.5066,0.5592
51,51,0.3678,,0.5073,0.5633
52,52,0.446,,0.5053,0.5709
53,53,0.3761,,0.5092,0.5744
54,54,0.3211,,0.5164,0.5763
55,55,0.3141,,0.525,0.5788
56,56,0.3411,,0.5244,0.5822
57,57,0.4602,,0.5234,0.5904
58,58,0.4301,,0.5305,0.5918
59,59,0.3857,,0.5342,0.5973
60,60,0.3846,0.6215,0.5402,0.5973
61,61,0.4094,,0.5409,0.6015
62,62,0.4879,,0.5505,0.6054
63,63,0.4272,,0.5542,0.6055
64,64,0.3641,,0.5567,0.6091
65,65,0.3515,,0.5511,0.6098
66,66,0.3945,,0.5552,0.6122
67,67,0.5081,,0.5624,0.6128
68,68,0.4525,,0.5627,0.6173
69,69,0.4046,,0.5661,0.6169
70,70,0.4009,0.6375,0.5653,0.6198
71,71,0.4202,,0.563,0.6209
72,72,0.5165,,0.5666,0.6269
73,73,0.4789,,0.5715,0.6283
74,74,0.3944,,0.5711,0.6299
75,75,0.3747,,0.574,0.6318
76,76,0.4338,,0.5737,0.6333
77,77,0.5364,,0.5736,0.6337
78,78,0.4617,,0.57,0.6361
79,79,0.4151,,0.5688,0.6386
80,80,0.4087,0.6535,0.5734,0.6397
81,81,0.4289,,0.5764,0.6374
82,82,0.5268,,0.5774,0.6393
83,83,0.4836,,0.5778,0.6396
84,84,0.4018,,0.5805,0.6395
85,85,0.3796,,0.5782,0.641
86,86,0.4379,,0.5841,0.6405
87,87,0.549,,0.5844,0.6411
88,88,0.4709,,0.5877,0.648
89,89,0.4225,,0.5901,0.6524
90,90,0.4146,0.6571,0.5999,0.6574
91,91,0.4422,,0.5997,0.6593
92,92,0.5442,,0.6042,0.6626
93,93,0.5063,,0.6052,0.6677
94,94,0.4163,,0.6048,0.6714
95,95,0.3914,,0.6108,0.6711
96,96,0.4503,,0.6097,0.6727
97,97,0.5631,,0.6047,0.6732
98,98,0.4954,,0.609,0.6768
99,99,0.4307,,0.6096,0.6768
100,100,0.418,0.6896,0.6063,0.6794
101,101,0.4519,,0.6103,0.6754
102,102,0.5574,,0.6088,0.6785
103,103,0.5259,,0.6083,0.6817
104,104,0.4284,,0.6047,0.6809
105,105,0.4015,,0.6093,0.6824
106,106,0.4712,,0.6079,0.6822
107,107,0.5773,,0.6117,0.6827
108,108,0.5071,,0.6117,0.6886
109,109,0.4425,,0.6184,0.6903
110,110,0.4242,0.6989,0.6156,0.6897
111,111,0.4643,,0.6239,0.693
112,112,0.5723,,0.6232,0.6919
113,113,0.5346,,0.6243,0.6914
114,114,0.4419,,0.6314,0.694
115,115,0.4085,,0.6343,0.6973
116,116,0.482,,0.6283,0.6965
117,117,0.5892,,0.6288,0.6929
118,118,0.5152,,0.6296,0.6934
119,119,0.4493,,0.6234,0.6976
120,120,0.4319,0.7204,0.631,0.6981
121,121,0.4806,,0.6289,0.6987
122,122,0.5852,,0.6328,0.7027
123,123,0.5528,,0.635,0.7038
124,124,0.4523,,0.6345,0.7045
125,125,0.4155,,0.6373,0.7056
126,126,0.4953,,0.6395,0.708
127,127,0.5976,,0.6433,0.7079
128,128,0.5289,,0.6402,0.7112
129,129,0.4546,,0.6401,0.7127
130,130,0.4348,0.7297,0.6361,0.7148
131,131,0.49,,0.6343,0.7174
132,132,0.5933,,0.6337,0.7219
133,133,0.5592,,0.6395,0.7222
134,134,0.4682,,0.6396,0.7222
135,135,0.4232,,0.6383,0.7211
136,136,0.5088,,0.6359,0.7254
137,137,0.6106,,0.6372,0.7257
138,138,0.5426,,0.6425,0.7241
139,139,0.4679,,0.6422,0.7235
140,140,0.4418,0.7348,0.6437,0.7228
141,141,0.4957,,0.6464,0.7243
142,142,0.6081,,0.6476,0.7252
143,143,0.574,,0.6478,0.7252
144,144,0.4746,,0.6471,0.7262
145,145,0.4343,,0.6506,0.7282
146,146,0.5178,,0.6563,0.7298
147,147,0.6195,,0.6606,0.7272
148,148,0.5607,,0.6602,0.7272
149,149,0.4779,,0.6648,0.7295
150,150,0.4487,0.7537,0.6663,0.7327
151,151,0.518,,0.6651,0.7334
152,152,0.6235,,0.6672,0.7357
153,153,0.5705,,0.6611,0.7349
154,154,0.4785,,0.6639,0.7346
155,155,0.4345,,0.6676,0.7358
156,156,0.5257,,0.6698,0.7409
157,157,0.6311,,0.6668,0.7423
158,158,0.5651,,0.6655,0.7433
159,159,0.4817,,0.6571,0.7445
160,160,0.4504,0.7603,0.6578,0.7442
161,161,0.5197,,0.6564,0.7452
162,162,0.6259,,0.6578,0.7456
163,163,0.594,,0.6622,0.7469
164,164,0.4965,,0.6646,0.7453
165,165,0.4443,,0.6668,0.7444
166,166,0.5451,,0.6668,0.7404
167,167,0.6412,,0.6711,0.7453
168,168,0.5873,,0.6778,0.7503
169,169,0.4981,,0.6771,0.7509
170,170,0.4585,0.7665,0.6768,0.7534
171,171,0.5368,,0.6766,0.7557
172,172,0.6352,,0.6805,0.7581
173,173,0.6043,,0.6815,0.7556
174,174,0.5095,,0.684,0.7598
175,175,0.455,,0.6839,0.7612
176,176,0.5635,,0.6884,0.762
177,177,0.6529,,0.6855,0.7618
178,178,0.5972,,0.6859,0.7618
179,179,0.5076,,0.6873,0.7602
180,180,0.465,0.7761,0.6922,0.7591
181,181,0.5473,,0.6916,0.7582
182,182,0.648,,0.6914,0.76
183,183,0.6283,,0.6929,0.7639
184,184,0.5277,,0.694,0.7641
185,185,0.4614,,0.6924,0.7622
186,186,0.5801,,0.6907,0.7652
187,187,0.667,,0.6966,0.7655
188,188,0.6047,,0.6958,0.7694
189,189,0.515,,0.6936,0.7664
190,190,0.4749,0.7825,0.6941,0.7643
191,191,0.5604,,0.6987,0.7686
192,192,0.6609,,0.699,0.773
193,193,0.6313,,0.7003,0.7703
194,194,0.5285,,0.6972,0.7709
195,195,0.4688,,0.6963,0.7731
196,196,0.5808,,0.6982,0.7719
197,197,0.6752,,0.6964,0.7735
198,198,0.6181,,0.6925,0.7754
199,199,0.5287,,0.6956,0.7782
200,200,0.4811,0.7895,0.6962,0.7807

